Sample-Optimal Density Estimation in Nearly-Linear Time

We design a new, fast algorithm for agnostically learning univariate probability distributions whose densities are well approximated by piecewise polynomial functions. Let $f$ be the density function of an arbitrary univariate distribution, and suppose that $f$ is $\mathrm{OPT}$-close in $L_1$-distance to an unknown piecewise polynomial function with $t$ interval pieces and degree $d$. Our algorithm draws $n = O(t(d+1)/\epsilon^2)$ samples from $f$, runs in time $\tilde{O}(n \cdot \mathrm{poly}(d))$, and with probability at least $9/10$ outputs an $O(t)$-piecewise degree-$d$ hypothesis $h$ that is $4 \cdot \mathrm{OPT} +\epsilon$ close to $f$. Our general algorithm yields (nearly) sample-optimal and nearly-linear time estimators for a wide range of structured distribution families over both continuous and discrete domains in a unified way. For most of our applications, these are the first sample-optimal and nearly-linear time estimators in the literature. As a consequence, our work resolves the sample and computational complexities of a broad class of inference tasks via a single "meta-algorithm". Moreover, we experimentally demonstrate that our algorithm performs very well in practice. Our algorithm consists of three "levels": (i) At the top level, we employ an iterative greedy algorithm for finding a good partition of the real line into the pieces of a piecewise polynomial. (ii) For each piece, we show that the sub-problem of finding a good polynomial fit on the current interval can be solved efficiently with a separation oracle method. (iii) We reduce the task of finding a separating hyperplane to a combinatorial problem and give an efficient algorithm for this problem. Combining these three procedures gives a density estimation algorithm with the claimed guarantees.

==> data/distribution_plot_data_beta.txt <==
x y
0.0 inf
0.001001001001 4.05701543994
0.002002002002 3.5252991771
0.003003003003 3.24510037148
0.004004004004 3.05865172392
0.00500500500501 2.92057766598
0.00600600600601 2.81176664258
0.00700700700701 2.72244567234
0.00800800800801 2.64697667101
0.00900900900901 2.58182552366
0.01001001001 2.52463790324
0.011011011011 2.47377050201
0.012012012012 2.42803311218
0.013013013013 2.38653742064
0.014014014014 2.34860372654
0.015015015015 2.31370092779
0.016016016016 2.28140653016
0.017017017017 2.25137919031
0.018018018018 2.22333937269
0.019019019019 2.19705541372
0.02002002002 2.17233328189
0.021021021021 2.1490089211
0.022022022022 2.12694243584
0.023023023023 2.10601361288
0.024024024024 2.0861184285
0.025025025025 2.06716629299
0.026026026026 2.04907785401
0.027027027027 2.03178322861
0.028028028028 2.01522056767
0.029029029029 1.99933488088
0.03003003003 1.98407706764
0.031031031031 1.96940311227
0.032032032032 1.95527341129
0.033033033033 1.94165220782
0.034034034034 1.92850711312
0.035035035035 1.91580869994
0.036036036036 1.90353015509
0.037037037037 1.89164698111
0.038038038038 1.88013673916
0.039039039039 1.8689788264
0.04004004004 1.8581542825
0.041041041041 1.84764562079
0.042042042042 1.83743668054
0.043043043043 1.82751249708
0.044044044044 1.81785918744
0.045045045045 1.80846384923
0.046046046046 1.79931447098
0.047047047047 1.79039985248
0.048048048048 1.78170953378
0.049049049049 1.77323373171
0.0500500500501 1.76496328306
0.0510510510511 1.75688959356
0.0520520520521 1.74900459198
0.0530530530531 1.74130068873
0.0540540540541 1.73377073847
0.0550550550551 1.72640800625
0.0560560560561 1.71920613682
0.0570570570571 1.71215912671
0.0580580580581 1.70526129884
0.0590590590591 1.69850727937
0.0600600600601 1.69189197654
0.0610610610611 1.68541056136
0.0620620620621 1.67905844981
0.0630630630631 1.67283128668
0.0640640640641 1.66672493056
0.0650650650651 1.66073544012
0.0660660660661 1.65485906145
0.0670670670671 1.64909221637
0.0680680680681 1.64343149166
0.0690690690691 1.63787362907
0.0700700700701 1.63241551606
0.0710710710711 1.62705417731
0.0720720720721 1.6217867667
0.0730730730731 1.61661055996
0.0740740740741 1.61152294782
0.0750750750751 1.60652142962
0.0760760760761 1.60160360734
0.0770770770771 1.59676718006
0.0780780780781 1.59200993878
0.0790790790791 1.58732976158
0.0800800800801 1.58272460907
0.0810810810811 1.57819252021
0.0820820820821 1.57373160824
0.0830830830831 1.56934005707
0.0840840840841 1.56501611771
0.0850850850851 1.56075810499
0.0860860860861 1.55656439453
0.0870870870871 1.55243341979
0.0880880880881 1.54836366937
0.0890890890891 1.5443536844
0.0900900900901 1.54040205618
0.0910910910911 1.53650742384
0.0920920920921 1.5326684722
0.0930930930931 1.52888392974
0.0940940940941 1.52515256666
0.0950950950951 1.52147319309
0.0960960960961 1.51784465733
0.0970970970971 1.51426584424
0.0980980980981 1.51073567371
0.0990990990991 1.50725309914
0.1001001001 1.50381710613
0.101101101101 1.5004267111
0.102102102102 1.49708096007
0.103103103103 1.49377892745
0.104104104104 1.49051971496
0.105105105105 1.48730245047
0.106106106106 1.48412628707
0.107107107107 1.48099040205
0.108108108108 1.47789399596
0.109109109109 1.47483629178
0.11011011011 1.47181653402
0.111111111111 1.46883398796
0.112112112112 1.4658879389
0.113113113113 1.46297769135
0.114114114114 1.46010256843
0.115115115115 1.45726191113
0.116116116116 1.45445507774
0.117117117117 1.45168144317
0.118118118118 1.44894039843
0.119119119119 1.44623135003
0.12012012012 1.44355371949
0.121121121121 1.44090694277
0.122122122122 1.43829046987
0.123123123123 1.43570376426
0.124124124124 1.4331463025
0.125125125125 1.43061757381
0.126126126126 1.42811707961
0.127127127127 1.42564433317
0.128128128128 1.42319885921
0.129129129129 1.42078019354
0.13013013013 1.41838788271
0.131131131131 1.41602148365
0.132132132132 1.41368056341
0.133133133133 1.41136469876
0.134134134134 1.40907347599
0.135135135135 1.40680649052
0.136136136136 1.4045633467
0.137137137137 1.40234365752
0.138138138138 1.40014704434
0.139139139139 1.39797313665
0.14014014014 1.39582157186
0.141141141141 1.39369199502
0.142142142142 1.39158405864
0.143143143143 1.38949742244
0.144144144144 1.3874317532
0.145145145145 1.3853867245
0.146146146146 1.38336201658
0.147147147147 1.38135731611
0.148148148148 1.37937231605
0.149149149149 1.37740671546
0.15015015015 1.37546021931
0.151151151151 1.3735325384
0.152152152152 1.37162338909
0.153153153153 1.36973249324
0.154154154154 1.36785957805
0.155155155155 1.36600437587
0.156156156156 1.36416662411
0.157157157157 1.36234606512
0.158158158158 1.36054244602
0.159159159159 1.35875551859
0.16016016016 1.35698503919
0.161161161161 1.35523076858
0.162162162162 1.35349247186
0.163163163163 1.35176991835
0.164164164164 1.35006288147
0.165165165165 1.34837113864
0.166166166166 1.34669447122
0.167167167167 1.34503266435
0.168168168168 1.34338550692
0.169169169169 1.34175279143
0.17017017017 1.34013431395
0.171171171171 1.338529874
0.172172172172 1.33693927446
0.173173173173 1.33536232155
0.174174174174 1.33379882469
0.175175175175 1.33224859645
0.176176176176 1.33071145248
0.177177177177 1.32918721143
0.178178178178 1.3276756949
0.179179179179 1.32617672735
0.18018018018 1.32469013605
0.181181181181 1.32321575101
0.182182182182 1.32175340491
0.183183183183 1.32030293309
0.184184184184 1.31886417342
0.185185185185 1.31743696629
0.186186186186 1.31602115454
0.187187187187 1.31461658342
0.188188188188 1.31322310052
0.189189189189 1.31184055575
0.19019019019 1.31046880123
0.191191191191 1.30910769132
0.192192192192 1.30775708252
0.193193193193 1.30641683344
0.194194194194 1.30508680477
0.195195195195 1.3037668592
0.196196196196 1.30245686143
0.197197197197 1.30115667808
0.198198198198 1.29986617768
0.199199199199 1.29858523064
0.2002002002 1.29731370916
0.201201201201 1.29605148727
0.202202202202 1.29479844072
0.203203203203 1.293554447
0.204204204204 1.29231938528
0.205205205205 1.29109313638
0.206206206206 1.28987558273
0.207207207207 1.28866660837
0.208208208208 1.28746609888
0.209209209209 1.28627394137
0.21021021021 1.28509002446
0.211211211211 1.28391423822
0.212212212212 1.28274647417
0.213213213213 1.28158662527
0.214214214214 1.28043458582
0.215215215215 1.27929025151
0.216216216216 1.27815351937
0.217217217217 1.27702428774
0.218218218218 1.27590245624
0.219219219219 1.27478792574
0.22022022022 1.27368059839
0.221221221221 1.27258037753
0.222222222222 1.27148716771
0.223223223223 1.27040087463
0.224224224224 1.26932140518
0.225225225225 1.26824866737
0.226226226226 1.2671825703
0.227227227227 1.2661230242
0.228228228228 1.26506994035
0.229229229229 1.2640232311
0.23023023023 1.26298280983
0.231231231231 1.26194859094
0.232232232232 1.26092048983
0.233233233233 1.25989842289
0.234234234234 1.25888230748
0.235235235235 1.2578720619
0.236236236236 1.2568676054
0.237237237237 1.25586885813
0.238238238238 1.25487574117
0.239239239239 1.25388817647
0.24024024024 1.25290608686
0.241241241241 1.25192939602
0.242242242242 1.2509580285
0.243243243243 1.24999190966
0.244244244244 1.24903096568
0.245245245245 1.24807512356
0.246246246246 1.24712431107
0.247247247247 1.24617845678
0.248248248248 1.24523749002
0.249249249249 1.24430134086
0.25025025025 1.24336994014
0.251251251251 1.2424432194
0.252252252252 1.24152111092
0.253253253253 1.24060354768
0.254254254254 1.23969046336
0.255255255255 1.23878179232
0.256256256256 1.23787746961
0.257257257257 1.23697743092
0.258258258258 1.23608161262
0.259259259259 1.2351899517
0.26026026026 1.23430238581
0.261261261261 1.23341885321
0.262262262262 1.23253929278
0.263263263263 1.231663644
0.264264264264 1.23079184695
0.265265265265 1.2299238423
0.266266266266 1.2290595713
0.267267267267 1.22819897578
0.268268268268 1.22734199811
0.269269269269 1.22648858124
0.27027027027 1.22563866864
0.271271271271 1.22479220434
0.272272272272 1.22394913289
0.273273273273 1.22310939936
0.274274274274 1.22227294934
0.275275275275 1.22143972893
0.276276276276 1.22060968473
0.277277277277 1.21978276383
0.278278278278 1.2189589138
0.279279279279 1.2181380827
0.28028028028 1.21732021906
0.281281281281 1.21650527187
0.282282282282 1.2156931906
0.283283283283 1.21488392514
0.284284284284 1.21407742585
0.285285285285 1.21327364353
0.286286286286 1.21247252941
0.287287287287 1.21167403514
0.288288288288 1.21087811281
0.289289289289 1.21008471491
0.29029029029 1.20929379436
0.291291291291 1.20850530447
0.292292292292 1.20771919895
0.293293293293 1.20693543192
0.294294294294 1.20615395787
0.295295295295 1.2053747317
0.296296296296 1.20459770866
0.297297297297 1.2038228444
0.298298298298 1.20305009492
0.299299299299 1.20227941659
0.3003003003 1.20151076616
0.301301301301 1.2007441007
0.302302302302 1.19997937765
0.303303303303 1.19921655481
0.304304304304 1.19845559029
0.305305305305 1.19769644256
0.306306306306 1.19693907042
0.307307307307 1.19618343298
0.308308308308 1.19542948971
0.309309309309 1.19467720036
0.31031031031 1.19392652503
0.311311311311 1.19317742412
0.312312312312 1.19242985832
0.313313313313 1.19168378866
0.314314314314 1.19093917644
0.315315315315 1.19019598328
0.316316316316 1.18945417107
0.317317317317 1.18871370201
0.318318318318 1.18797453858
0.319319319319 1.18723664354
0.32032032032 1.18649997993
0.321321321321 1.18576451106
0.322322322322 1.18503020053
0.323323323323 1.1842970122
0.324324324324 1.18356491019
0.325325325325 1.18283385888
0.326326326326 1.18210382293
0.327327327327 1.18137476724
0.328328328328 1.18064665696
0.329329329329 1.17991945751
0.33033033033 1.17919313454
0.331331331331 1.17846765395
0.332332332332 1.17774298189
0.333333333333 1.17701908473
0.334334334334 1.17629592909
0.335335335335 1.17557348183
0.336336336336 1.17485171003
0.337337337337 1.174130581
0.338338338338 1.17341006227
0.339339339339 1.1726901216
0.34034034034 1.17197072698
0.341341341341 1.1712518466
0.342342342342 1.17053344887
0.343343343343 1.16981550243
0.344344344344 1.1690979761
0.345345345345 1.16838083894
0.346346346346 1.16766406019
0.347347347347 1.16694760931
0.348348348348 1.16623145595
0.349349349349 1.16551556998
0.35035035035 1.16479992144
0.351351351351 1.16408448059
0.352352352352 1.16336921786
0.353353353353 1.16265410388
0.354354354354 1.16193910948
0.355355355355 1.16122420565
0.356356356356 1.1605093636
0.357357357357 1.15979455468
0.358358358358 1.15907975047
0.359359359359 1.15836492268
0.36036036036 1.15765004323
0.361361361361 1.1569350842
0.362362362362 1.15622001784
0.363363363363 1.15550481659
0.364364364364 1.15478945305
0.365365365365 1.15407389996
0.366366366366 1.15335813028
0.367367367367 1.15264211708
0.368368368368 1.15192583364
0.369369369369 1.15120925335
0.37037037037 1.15049234981
0.371371371371 1.14977509674
0.372372372372 1.14905746803
0.373373373373 1.14833943773
0.374374374374 1.14762098002
0.375375375375 1.14690206927
0.376376376376 1.14618267997
0.377377377377 1.14546278675
0.378378378378 1.14474236441
0.379379379379 1.14402138789
0.38038038038 1.14329983226
0.381381381381 1.14257767274
0.382382382382 1.1418548847
0.383383383383 1.14113144364
0.384384384384 1.14040732519
0.385385385385 1.13968250514
0.386386386386 1.13895695939
0.387387387387 1.13823066398
0.388388388388 1.13750359509
0.389389389389 1.13677572904
0.39039039039 1.13604704225
0.391391391391 1.13531751129
0.392392392392 1.13458711287
0.393393393393 1.13385582378
0.394394394394 1.133123621
0.395395395395 1.13239048157
0.396396396396 1.13165638269
0.397397397397 1.13092130168
0.398398398398 1.13018521596
0.399399399399 1.12944810309
0.4004004004 1.12870994074
0.401401401401 1.12797070669
0.402402402402 1.12723037884
0.403403403403 1.12648893522
0.404404404404 1.12574635396
0.405405405405 1.12500261329
0.406406406406 1.12425769156
0.407407407407 1.12351156726
0.408408408408 1.12276421894
0.409409409409 1.12201562529
0.41041041041 1.1212657651
0.411411411411 1.12051461727
0.412412412412 1.1197621608
0.413413413413 1.11900837479
0.414414414414 1.11825323846
0.415415415415 1.11749673111
0.416416416416 1.11673883216
0.417417417417 1.11597952113
0.418418418418 1.11521877762
0.419419419419 1.11445658135
0.42042042042 1.11369291213
0.421421421421 1.11292774987
0.422422422422 1.11216107458
0.423423423423 1.11139286635
0.424424424424 1.11062310538
0.425425425425 1.10985177195
0.426426426426 1.10907884645
0.427427427427 1.10830430934
0.428428428428 1.1075281412
0.429429429429 1.10675032268
0.43043043043 1.10597083452
0.431431431431 1.10518965756
0.432432432432 1.10440677271
0.433433433433 1.10362216099
0.434434434434 1.10283580348
0.435435435435 1.10204768138
0.436436436436 1.10125777595
0.437437437437 1.10046606853
0.438438438438 1.09967254056
0.439439439439 1.09887717357
0.44044044044 1.09807994914
0.441441441441 1.09728084896
0.442442442442 1.09647985479
0.443443443443 1.09567694847
0.444444444444 1.09487211193
0.445445445445 1.09406532716
0.446446446446 1.09325657624
0.447447447447 1.09244584133
0.448448448448 1.09163310467
0.449449449449 1.09081834855
0.45045045045 1.09000155536
0.451451451451 1.08918270757
0.452452452452 1.08836178771
0.453453453453 1.08753877838
0.454454454454 1.08671366227
0.455455455455 1.08588642212
0.456456456456 1.08505704077
0.457457457457 1.08422550111
0.458458458458 1.0833917861
0.459459459459 1.08255587879
0.46046046046 1.08171776229
0.461461461461 1.08087741976
0.462462462462 1.08003483445
0.463463463463 1.07918998967
0.464464464464 1.07834286882
0.465465465465 1.07749345532
0.466466466466 1.0766417327
0.467467467467 1.07578768453
0.468468468468 1.07493129446
0.469469469469 1.0740725462
0.47047047047 1.07321142352
0.471471471471 1.07234791026
0.472472472472 1.07148199031
0.473473473473 1.07061364765
0.474474474474 1.06974286629
0.475475475475 1.06886963033
0.476476476476 1.06799392391
0.477477477477 1.06711573125
0.478478478478 1.0662350366
0.479479479479 1.06535182431
0.48048048048 1.06446607876
0.481481481481 1.0635777844
0.482482482482 1.06268692573
0.483483483483 1.06179348732
0.484484484484 1.0608974538
0.485485485485 1.05999880984
0.486486486486 1.05909754018
0.487487487487 1.0581936296
0.488488488488 1.05728706297
0.489489489489 1.05637782519
0.49049049049 1.0554659012
0.491491491491 1.05455127604
0.492492492492 1.05363393476
0.493493493493 1.05271386249
0.494494494494 1.0517910444
0.495495495495 1.05086546572
0.496496496496 1.04993711174
0.497497497497 1.04900596778
0.498498498498 1.04807201923
0.499499499499 1.04713525153
0.500500500501 1.04619565017
0.501501501502 1.04525320069
0.502502502503 1.04430788866
0.503503503504 1.04335969975
0.504504504505 1.04240861962
0.505505505506 1.04145463403
0.506506506507 1.04049772875
0.507507507508 1.03953788963
0.508508508509 1.03857510254
0.50950950951 1.03760935342
0.510510510511 1.03664062826
0.511511511512 1.03566891306
0.512512512513 1.03469419392
0.513513513514 1.03371645694
0.514514514515 1.0327356883
0.515515515516 1.03175187421
0.516516516517 1.03076500092
0.517517517518 1.02977505474
0.518518518519 1.02878202201
0.51951951952 1.02778588913
0.520520520521 1.02678664254
0.521521521522 1.02578426871
0.522522522523 1.02477875417
0.523523523524 1.02377008549
0.524524524525 1.02275824928
0.525525525526 1.02174323219
0.526526526527 1.02072502091
0.527527527528 1.0197036022
0.528528528529 1.01867896282
0.52952952953 1.0176510896
0.530530530531 1.0166199694
0.531531531532 1.01558558912
0.532532532533 1.01454793572
0.533533533534 1.01350699617
0.534534534535 1.0124627575
0.535535535536 1.01141520678
0.536536536537 1.01036433111
0.537537537538 1.00931011764
0.538538538539 1.00825255356
0.53953953954 1.00719162607
0.540540540541 1.00612732245
0.541541541542 1.00505962999
0.542542542543 1.00398853604
0.543543543544 1.00291402797
0.544544544545 1.00183609318
0.545545545546 1.00075471914
0.546546546547 0.999669893327
0.547547547548 0.998581603268
0.548548548549 0.997489836525
0.54954954955 0.996394580694
0.550550550551 0.99529582341
0.551551551552 0.994193552342
0.552552552553 0.993087755195
0.553553553554 0.991978419711
0.554554554555 0.990865533664
0.555555555556 0.989749084867
0.556556556557 0.988629061163
0.557557557558 0.987505450435
0.558558558559 0.986378240596
0.55955955956 0.985247419594
0.560560560561 0.984112975413
0.561561561562 0.982974896068
0.562562562563 0.981833169609
0.563563563564 0.980687784119
0.564564564565 0.979538727714
0.565565565566 0.978385988541
0.566566566567 0.977229554783
0.567567567568 0.976069414653
0.568568568569 0.974905556397
0.56956956957 0.973737968293
0.570570570571 0.972566638649
0.571571571572 0.971391555808
0.572572572573 0.970212708142
0.573573573574 0.969030084055
0.574574574575 0.967843671981
0.575575575576 0.966653460386
0.576576576577 0.965459437766
0.577577577578 0.964261592649
0.578578578579 0.96305991359
0.57957957958 0.961854389177
0.580580580581 0.960645008026
0.581581581582 0.959431758785
0.582582582583 0.958214630128
0.583583583584 0.956993610762
0.584584584585 0.955768689422
0.585585585586 0.954539854869
0.586586586587 0.953307095897
0.587587587588 0.952070401327
0.588588588589 0.950829760008
0.58958958959 0.949585160818
0.590590590591 0.948336592662
0.591591591592 0.947084044474
0.592592592593 0.945827505216
0.593593593594 0.944566963877
0.594594594595 0.943302409472
0.595595595596 0.942033831047
0.596596596597 0.940761217672
0.597597597598 0.939484558445
0.598598598599 0.938203842491
0.5995995996 0.93691905896
0.600600600601 0.935630197031
0.601601601602 0.934337245909
0.602602602603 0.933040194822
0.603603603604 0.931739033028
0.604604604605 0.93043374981
0.605605605606 0.929124334474
0.606606606607 0.927810776355
0.607607607608 0.926493064811
0.608608608609 0.925171189227
0.60960960961 0.923845139011
0.610610610611 0.9225149036
0.611611611612 0.92118047245
0.612612612613 0.919841835048
0.613613613614 0.9184989809
0.614614614615 0.91715189954
0.615615615616 0.915800580525
0.616616616617 0.914445013437
0.617617617618 0.91308518788
0.618618618619 0.911721093483
0.61961961962 0.9103527199
0.620620620621 0.908980056808
0.621621621622 0.907603093905
0.622622622623 0.906221820916
0.623623623624 0.904836227587
0.624624624625 0.903446303687
0.625625625626 0.902052039009
0.626626626627 0.900653423368
0.627627627628 0.899250446603
0.628628628629 0.897843098573
0.62962962963 0.896431369162
0.630630630631 0.895015248276
0.631631631632 0.89359472584
0.632632632633 0.892169791807
0.633633633634 0.890740436145
0.634634634635 0.88930664885
0.635635635636 0.887868419936
0.636636636637 0.88642573944
0.637637637638 0.884978597419
0.638638638639 0.883526983954
0.63963963964 0.882070889145
0.640640640641 0.880610303113
0.641641641642 0.879145216002
0.642642642643 0.877675617976
0.643643643644 0.876201499218
0.644644644645 0.874722849934
0.645645645646 0.873239660349
0.646646646647 0.87175192071
0.647647647648 0.870259621283
0.648648648649 0.868762752356
0.64964964965 0.867261304233
0.650650650651 0.865755267244
0.651651651652 0.864244631733
0.652652652653 0.862729388069
0.653653653654 0.861209526636
0.654654654655 0.859685037842
0.655655655656 0.85815591211
0.656656656657 0.856622139886
0.657657657658 0.855083711635
0.658658658659 0.853540617838
0.65965965966 0.851992848998
0.660660660661 0.850440395637
0.661661661662 0.848883248294
0.662662662663 0.847321397529
0.663663663664 0.845754833919
0.664664664665 0.84418354806
0.665665665666 0.842607530567
0.666666666667 0.841026772073
0.667667667668 0.839441263229
0.668668668669 0.837850994705
0.66966966967 0.836255957189
0.670670670671 0.834656141386
0.671671671672 0.833051538019
0.672672672673 0.831442137831
0.673673673674 0.829827931581
0.674674674675 0.828208910045
0.675675675676 0.826585064018
0.676676676677 0.824956384313
0.677677677678 0.823322861757
0.678678678679 0.821684487198
0.67967967968 0.8200412515
0.680680680681 0.818393145543
0.681681681682 0.816740160226
0.682682682683 0.815082286464
0.683683683684 0.813419515188
0.684684684685 0.811751837348
0.685685685686 0.810079243908
0.686686686687 0.80840172585
0.687687687688 0.806719274173
0.688688688689 0.805031879893
0.68968968969 0.803339534039
0.690690690691 0.80164222766
0.691691691692 0.799939951821
0.692692692693 0.798232697599
0.693693693694 0.796520456093
0.694694694695 0.794803218413
0.695695695696 0.793080975688
0.696696696697 0.791353719062
0.697697697698 0.789621439693
0.698698698699 0.787884128758
0.6996996997 0.786141777446
0.700700700701 0.784394376964
0.701701701702 0.782641918535
0.702702702703 0.780884393393
0.703703703704 0.779121792794
0.704704704705 0.777354108002
0.705705705706 0.775581330303
0.706706706707 0.773803450992
0.707707707708 0.772020461384
0.708708708709 0.770232352805
0.70970970971 0.768439116599
0.710710710711 0.766640744123
0.711711711712 0.764837226748
0.712712712713 0.763028555862
0.713713713714 0.761214722866
0.714714714715 0.759395719175
0.715715715716 0.757571536221
0.716716716717 0.755742165447
0.717717717718 0.753907598312
0.718718718719 0.752067826291
0.71971971972 0.750222840869
0.720720720721 0.748372633549
0.721721721722 0.746517195846
0.722722722723 0.744656519289
0.723723723724 0.742790595422
0.724724724725 0.740919415803
0.725725725726 0.739042972001
0.726726726727 0.737161255602
0.727727727728 0.735274258204
0.728728728729 0.73338197142
0.72972972973 0.731484386873
0.730730730731 0.729581496205
0.731731731732 0.727673291066
0.732732732733 0.725759763123
0.733733733734 0.723840904055
0.734734734735 0.721916705553
0.735735735736 0.719987159323
0.736736736737 0.718052257084
0.737737737738 0.716111990568
0.738738738739 0.714166351517
0.73973973974 0.712215331691
0.740740740741 0.710258922859
0.741741741742 0.708297116804
0.742742742743 0.706329905322
0.743743743744 0.704357280223
0.744744744745 0.702379233326
0.745745745746 0.700395756465
0.746746746747 0.698406841488
0.747747747748 0.696412480252
0.748748748749 0.694412664628
0.74974974975 0.692407386501
0.750750750751 0.690396637766
0.751751751752 0.688380410331
0.752752752753 0.686358696116
0.753753753754 0.684331487054
0.754754754755 0.682298775089
0.755755755756 0.680260552178
0.756756756757 0.678216810289
0.757757757758 0.676167541402
0.758758758759 0.67411273751
0.75975975976 0.672052390617
0.760760760761 0.669986492739
0.761761761762 0.667915035903
0.762762762763 0.665838012149
0.763763763764 0.663755413528
0.764764764765 0.661667232101
0.765765765766 0.659573459943
0.766766766767 0.65747408914
0.767767767768 0.655369111788
0.768768768769 0.653258519995
0.76976976977 0.651142305882
0.770770770771 0.649020461578
0.771771771772 0.646892979226
0.772772772773 0.64475985098
0.773773773774 0.642621069003
0.774774774775 0.64047662547
0.775775775776 0.63832651257
0.776776776777 0.636170722498
0.777777777778 0.634009247464
0.778778778779 0.631842079686
0.77977977978 0.629669211395
0.780780780781 0.627490634832
0.781781781782 0.625306342248
0.782782782783 0.623116325906
0.783783783784 0.620920578079
0.784784784785 0.618719091051
0.785785785786 0.616511857116
0.786786786787 0.614298868578
0.787787787788 0.612080117754
0.788788788789 0.609855596969
0.78978978979 0.607625298559
0.790790790791 0.605389214871
0.791791791792 0.603147338261
0.792792792793 0.600899661097
0.793793793794 0.598646175756
0.794794794795 0.596386874626
0.795795795796 0.594121750104
0.796796796797 0.591850794599
0.797797797798 0.589574000527
0.798798798799 0.587291360317
0.7997997998 0.585002866408
0.800800800801 0.582708511246
0.801801801802 0.580408287289
0.802802802803 0.578102187006
0.803803803804 0.575790202873
0.804804804805 0.573472327378
0.805805805806 0.571148553017
0.806806806807 0.568818872298
0.807807807808 0.566483277737
0.808808808809 0.564141761859
0.80980980981 0.561794317201
0.810810810811 0.559440936307
0.811811811812 0.557081611732
0.812812812813 0.55471633604
0.813813813814 0.552345101804
0.814814814815 0.549967901608
0.815815815816 0.547584728044
0.816816816817 0.545195573713
0.817817817818 0.542800431226
0.818818818819 0.540399293204
0.81981981982 0.537992152275
0.820820820821 0.535579001079
0.821821821822 0.533159832263
0.822822822823 0.530734638483
0.823823823824 0.528303412406
0.824824824825 0.525866146706
0.825825825826 0.523422834068
0.826826826827 0.520973467184
0.827827827828 0.518518038756
0.828828828829 0.516056541494
0.82982982983 0.513588968119
0.830830830831 0.511115311358
0.831831831832 0.508635563949
0.832832832833 0.506149718638
0.833833833834 0.503657768178
0.834834834835 0.501159705334
0.835835835836 0.498655522878
0.836836836837 0.496145213589
0.837837837838 0.493628770258
0.838838838839 0.491106185682
0.83983983984 0.488577452667
0.840840840841 0.486042564028
0.841841841842 0.483501512588
0.842842842843 0.480954291179
0.843843843844 0.478400892641
0.844844844845 0.475841309822
0.845845845846 0.473275535579
0.846846846847 0.470703562777
0.847847847848 0.46812538429
0.848848848849 0.465540992998
0.84984984985 0.462950381792
0.850850850851 0.46035354357
0.851851851852 0.457750471237
0.852852852853 0.455141157707
0.853853853854 0.452525595904
0.854854854855 0.449903778758
0.855855855856 0.447275699206
0.856856856857 0.444641350194
0.857857857858 0.442000724679
0.858858858859 0.439353815621
0.85985985986 0.43670061599
0.860860860861 0.434041118765
0.861861861862 0.431375316932
0.862862862863 0.428703203484
0.863863863864 0.426024771423
0.864864864865 0.423340013758
0.865865865866 0.420648923505
0.866866866867 0.417951493691
0.867867867868 0.415247717346
0.868868868869 0.412537587511
0.86986986987 0.409821097234
0.870870870871 0.407098239569
0.871871871872 0.40436900758
0.872872872873 0.401633394337
0.873873873874 0.398891392917
0.874874874875 0.396142996407
0.875875875876 0.393388197898
0.876876876877 0.39062699049
0.877877877878 0.387859367293
0.878878878879 0.385085321419
0.87987987988 0.382304845993
0.880880880881 0.379517934143
0.881881881882 0.376724579006
0.882882882883 0.373924773727
0.883883883884 0.371118511456
0.884884884885 0.368305785353
0.885885885886 0.365486588584
0.886886886887 0.362660914321
0.887887887888 0.359828755745
0.888888888889 0.356990106042
0.88988988989 0.354144958408
0.890890890891 0.351293306044
0.891891891892 0.348435142158
0.892892892893 0.345570459965
0.893893893894 0.342699252689
0.894894894895 0.339821513559
0.895895895896 0.33693723581
0.896896896897 0.334046412687
0.897897897898 0.331149037439
0.898898898899 0.328245103325
0.8998998999 0.325334603606
0.900900900901 0.322417531555
0.901901901902 0.319493880449
0.902902902903 0.316563643573
0.903903903904 0.313626814216
0.904904904905 0.310683385678
0.905905905906 0.307733351262
0.906906906907 0.304776704281
0.907907907908 0.301813438051
0.908908908909 0.298843545897
0.90990990991 0.29586702115
0.910910910911 0.292883857149
0.911911911912 0.289894047237
0.912912912913 0.286897584765
0.913913913914 0.28389446309
0.914914914915 0.280884675577
0.915915915916 0.277868215595
0.916916916917 0.274845076522
0.917917917918 0.27181525174
0.918918918919 0.268778734639
0.91991991992 0.265735518616
0.920920920921 0.262685597073
0.921921921922 0.259628963418
0.922922922923 0.256565611066
0.923923923924 0.253495533439
0.924924924925 0.250418723965
0.925925925926 0.247335176077
0.926926926927 0.244244883216
0.927927927928 0.241147838827
0.928928928929 0.238044036365
0.92992992993 0.234933469287
0.930930930931 0.231816131058
0.931931931932 0.228692015149
0.932932932933 0.225561115038
0.933933933934 0.222423424208
0.934934934935 0.219278936149
0.935935935936 0.216127644355
0.936936936937 0.212969542328
0.937937937938 0.209804623576
0.938938938939 0.206632881612
0.93993993994 0.203454309956
0.940940940941 0.200268902133
0.941941941942 0.197076651674
0.942942942943 0.193877552118
0.943943943944 0.190671597006
0.944944944945 0.187458779888
0.945945945946 0.18423909432
0.946946946947 0.181012533861
0.947947947948 0.177779092079
0.948948948949 0.174538762546
0.94994994995 0.17129153884
0.950950950951 0.168037414545
0.951951951952 0.164776383251
0.952952952953 0.161508438553
0.953953953954 0.158233574053
0.954954954955 0.154951783357
0.955955955956 0.151663060078
0.956956956957 0.148367397835
0.957957957958 0.14506479025
0.958958958959 0.141755230954
0.95995995996 0.138438713582
0.960960960961 0.135115231774
0.961961961962 0.131784779177
0.962962962963 0.128447349442
0.963963963964 0.125102936227
0.964964964965 0.121751533194
0.965965965966 0.118393134013
0.966966966967 0.115027732356
0.967967967968 0.111655321904
0.968968968969 0.10827589634
0.96996996997 0.104889449355
0.970970970971 0.101495974645
0.971971971972 0.098095465911
0.972972972973 0.0946879168587
0.973973973974 0.0912733212002
0.974974974975 0.0878516726525
0.975975975976 0.0844229649381
0.976976976977 0.0809871917847
0.977977977978 0.0775443469254
0.978978978979 0.0740944240983
0.97997997998 0.0706374170472
0.980980980981 0.0671733195208
0.981981981982 0.0637021252732
0.982982982983 0.0602238280637
0.983983983984 0.0567384216566
0.984984984985 0.0532458998217
0.985985985986 0.0497462563339
0.986986986987 0.0462394849729
0.987987987988 0.0427255795241
0.988988988989 0.0392045337775
0.98998998999 0.0356763415285
0.990990990991 0.0321409965776
0.991991991992 0.0285984927302
0.992992992993 0.0250488237969
0.993993993994 0.0214919835933
0.994994994995 0.01792796594
0.995995995996 0.0143567646627
0.996996996997 0.0107783735919
0.997997997998 0.00719278656332
0.998998998999 0.0035999974175
1.0 0.0


==> data/distribution_plot_data_gamma.txt <==
x y
0.0 0.0
0.02002002002 0.00346860834021
0.04004004004 0.00686812147094
0.0600600600601 0.0101995716839
0.0800800800801 0.0134639775668
0.1001001001 0.016662344181
0.12012012012 0.0197956632409
0.14014014014 0.0228649132958
0.16016016016 0.0258710599129
0.18018018018 0.0288150558629
0.2002002002 0.031697841307
0.22022022022 0.0345203439851
0.24024024024 0.0372834794058
0.26026026026 0.0399881510364
0.28028028028 0.0426352504946
0.3003003003 0.0452256577395
0.32032032032 0.0477602412629
0.34034034034 0.0502398582804
0.36036036036 0.0526653549215
0.38038038038 0.0550375664187
0.4004004004 0.0573573172955
0.42042042042 0.0596254215527
0.44044044044 0.0618426828525
0.46046046046 0.0640098947012
0.48048048048 0.0661278406284
0.500500500501 0.068197294365
0.520520520521 0.0702190200168
0.540540540541 0.0721937722363
0.560560560561 0.0741222963908
0.580580580581 0.0760053287268
0.600600600601 0.077843596532
0.620620620621 0.0796378182917
0.640640640641 0.0813887038438
0.660660660661 0.0830969545279
0.680680680681 0.0847632633317
0.700700700701 0.0863883150324
0.720720720721 0.0879727863355
0.740740740741 0.0895173460074
0.760760760761 0.0910226550057
0.780780780781 0.0924893666045
0.800800800801 0.0939181265154
0.820820820821 0.0953095730044
0.840840840841 0.0966643370052
0.860860860861 0.0979830422276
0.880880880881 0.0992663052622
0.900900900901 0.100514735681
0.920920920921 0.101728936133
0.940940940941 0.102909502439
0.960960960961 0.104057023679
0.980980980981 0.105172082275
1.001001001 0.106255254076
1.02102102102 0.107307108433
1.04104104104 0.108328208275
1.06106106106 0.109319110174
1.08108108108 0.110280364421
1.1011011011 0.111212515081
1.12112112112 0.11211610006
1.14114114114 0.112991651157
1.16116116116 0.113839694125
1.18118118118 0.114660748717
1.2012012012 0.115455328736
1.22122122122 0.116223942086
1.24124124124 0.116967090809
1.26126126126 0.117685271131
1.28128128128 0.118378973499
1.3013013013 0.119048682619
1.32132132132 0.11969487749
1.34134134134 0.120318031438
1.36136136136 0.120918612145
1.38138138138 0.121497081681
1.4014014014 0.122053896529
1.42142142142 0.122589507613
1.44144144144 0.123104360322
1.46146146146 0.123598894533
1.48148148148 0.124073544633
1.5015015015 0.124528739542
1.52152152152 0.124964902732
1.54154154154 0.125382452244
1.56156156156 0.125781800709
1.58158158158 0.126163355367
1.6016016016 0.126527518079
1.62162162162 0.126874685347
1.64164164164 0.127205248331
1.66166166166 0.127519592861
1.68168168168 0.127818099454
1.7017017017 0.12810114333
1.72172172172 0.128369094425
1.74174174174 0.128622317408
1.76176176176 0.128861171693
1.78178178178 0.129086011457
1.8018018018 0.129297185651
1.82182182182 0.12949503802
1.84184184184 0.129679907112
1.86186186186 0.1298521263
1.88188188188 0.130012023794
1.9019019019 0.130159922657
1.92192192192 0.130296140825
1.94194194194 0.130420991119
1.96196196196 0.130534781268
1.98198198198 0.130637813924
2.002002002 0.130730386681
2.02202202202 0.130812792094
2.04204204204 0.130885317701
2.06206206206 0.130948246041
2.08208208208 0.131001854677
2.1021021021 0.131046416217
2.12212212212 0.131082198338
2.14214214214 0.131109463808
2.16216216216 0.131128470511
2.18218218218 0.13113947147
2.2022022022 0.131142714878
2.22222222222 0.131138444118
2.24224224224 0.131126897795
2.26226226226 0.131108309762
2.28228228228 0.131082909149
2.3023023023 0.131050920394
2.32232232232 0.131012563274
2.34234234234 0.130968052933
2.36236236236 0.130917599918
2.38238238238 0.130861410211
2.4024024024 0.130799685261
2.42242242242 0.130732622022
2.44244244244 0.130660412984
2.46246246246 0.130583246214
2.48248248248 0.13050130539
2.5025025025 0.130414769837
2.52252252252 0.130323814573
2.54254254254 0.130228610337
2.56256256256 0.130129323639
2.58258258258 0.130026116796
2.6026026026 0.129919147972
2.62262262262 0.129808571223
2.64264264264 0.129694536539
2.66266266266 0.129577189886
2.68268268268 0.12945667325
2.7027027027 0.129333124681
2.72272272272 0.129206678342
2.74274274274 0.129077464549
2.76276276276 0.12894560982
2.78278278278 0.128811236922
2.8028028028 0.128674464915
2.82282282282 0.128535409205
2.84284284284 0.128394181585
2.86286286286 0.128250890291
2.88288288288 0.128105640044
2.9029029029 0.127958532102
2.92292292292 0.127809664313
2.94294294294 0.127659131156
2.96296296296 0.127507023801
2.98298298298 0.127353430153
3.003003003 0.127198434905
3.02302302302 0.127042119586
3.04304304304 0.126884562619
3.06306306306 0.126725839364
3.08308308308 0.126566022174
3.1031031031 0.126405180447
3.12312312312 0.126243380674
3.14314314314 0.126080686494
3.16316316316 0.125917158746
3.18318318318 0.125752855519
3.2032032032 0.125587832203
3.22322322322 0.125422141544
3.24324324324 0.125255833694
3.26326326326 0.125088956262
3.28328328328 0.124921554369
3.3033033033 0.124753670695
3.32332332332 0.124585345533
3.34334334334 0.124416616842
3.36336336336 0.124247520295
3.38338338338 0.124078089331
3.4034034034 0.123908355208
3.42342342342 0.123738347051
3.44344344344 0.123568091904
3.46346346346 0.123397614779
3.48348348348 0.123226938708
3.5035035035 0.123056084789
3.52352352352 0.12288507224
3.54354354354 0.122713918445
3.56356356356 0.122542639002
3.58358358358 0.122371247774
3.6036036036 0.122199756937
3.62362362362 0.122028177024
3.64364364364 0.121856516976
3.66366366366 0.121684784188
3.68368368368 0.121512984554
3.7037037037 0.121341122515
3.72372372372 0.121169201103
3.74374374374 0.120997221986
3.76376376376 0.120825185516
3.78378378378 0.120653090769
3.8038038038 0.120480935589
3.82382382382 0.120308716635
3.84384384384 0.12013642942
3.86386386386 0.119964068355
3.88388388388 0.119791626791
3.9039039039 0.119619097059
3.92392392392 0.119446470509
3.94394394394 0.119273737556
3.96396396396 0.119100887712
3.98398398398 0.118927909632
4.004004004 0.118754791147
4.02402402402 0.118581519304
4.04404404404 0.118408080405
4.06406406406 0.11823446004
4.08408408408 0.118060643128
4.1041041041 0.117886613946
4.12412412412 0.117712356172
4.14414414414 0.117537852911
4.16416416416 0.117363086736
4.18418418418 0.117188039717
4.2042042042 0.117012693454
4.22422422422 0.11683702911
4.24424424424 0.116661027444
4.26426426426 0.116484668836
4.28428428428 0.116307933324
4.3043043043 0.116130800631
4.32432432432 0.115953250191
4.34434434434 0.115775261182
4.36436436436 0.11559681255
4.38438438438 0.115417883041
4.4044044044 0.115238451221
4.42442442442 0.115058495507
4.44444444444 0.114877994192
4.46446446446 0.114696925465
4.48448448448 0.114515267442
4.5045045045 0.114332998186
4.52452452452 0.114150095729
4.54454454454 0.113966538097
4.56456456456 0.113782303329
4.58458458458 0.113597369501
4.6046046046 0.113411714746
4.62462462462 0.113225317272
4.64464464464 0.113038155384
4.66466466466 0.112850207503
4.68468468468 0.112661452183
4.7047047047 0.112471868128
4.72472472472 0.112281434212
4.74474474474 0.112090129494
4.76476476476 0.111897933236
4.78478478478 0.111704824915
4.8048048048 0.111510784243
4.82482482482 0.111315791177
4.84484484484 0.111119825936
4.86486486486 0.110922869016
4.88488488488 0.110724901197
4.9049049049 0.110525903564
4.92492492492 0.11032585751
4.94494494494 0.110124744757
4.96496496496 0.109922547359
4.98498498498 0.109719247717
5.00500500501 0.10951482859
5.02502502503 0.1093092731
5.04504504505 0.109102564747
5.06506506507 0.108894687414
5.08508508509 0.108685625376
5.10510510511 0.108475363308
5.12512512513 0.108263886296
5.14514514515 0.108051179837
5.16516516517 0.107837229853
5.18518518519 0.107622022691
5.20520520521 0.107405545134
5.22522522523 0.107187784404
5.24524524525 0.106968728167
5.26526526527 0.106748364537
5.28528528529 0.106526682083
5.30530530531 0.106303669831
5.32532532533 0.106079317268
5.34534534535 0.105853614345
5.36536536537 0.105626551479
5.38538538539 0.105398119559
5.40540540541 0.105168309943
5.42542542543 0.104937114467
5.44544544545 0.104704525438
5.46546546547 0.104470535643
5.48548548549 0.104235138345
5.50550550551 0.103998327285
5.52552552553 0.103760096684
5.54554554555 0.103520441242
5.56556556557 0.103279356136
5.58558558559 0.103036837023
5.60560560561 0.102792880038
5.62562562563 0.102547481791
5.64564564565 0.102300639368
5.66566566567 0.10205235033
5.68568568569 0.101802612709
5.70570570571 0.101551425009
5.72572572573 0.101298786201
5.74574574575 0.101044695722
5.76576576577 0.100789153474
5.78578578579 0.100532159819
5.80580580581 0.100273715576
5.82582582583 0.100013822019
5.84584584585 0.0997524808746
5.86586586587 0.0994896943155
5.88588588589 0.0992254649597
5.90590590591 0.0989597958652
5.92592592593 0.0986926905263
5.94594594595 0.0984241528697
5.96596596597 0.09815418725
5.98598598599 0.0978827984451
6.00600600601 0.0976099916521
6.02602602603 0.097335772482
6.04604604605 0.0970601469553
6.06606606607 0.0967831214971
6.08608608609 0.0965047029314
6.10610610611 0.0962248984768
6.12612612613 0.0959437157405
6.14614614615 0.0956611627134
6.16616616617 0.095377247764
6.18618618619 0.0950919796337
6.20620620621 0.0948053674304
6.22622622623 0.0945174206231
6.24624624625 0.0942281490359
6.26626626627 0.0939375628425
6.28628628629 0.0936456725595
6.30630630631 0.0933524890413
6.32632632633 0.0930580234734
6.34634634635 0.0927622873662
6.36636636637 0.0924652925495
6.38638638639 0.0921670511654
6.40640640641 0.0918675756627
6.42642642643 0.0915668787902
6.44644644645 0.0912649735907
6.46646646647 0.0909618733941
6.48648648649 0.0906575918117
6.50650650651 0.090352142729
6.52652652653 0.0900455402999
6.54654654655 0.08973779894
6.56656656657 0.0894289333201
6.58658658659 0.0891189583596
6.60660660661 0.0888078892202
6.62662662663 0.0884957412995
6.64664664665 0.0881825302241
6.66666666667 0.0878682718436
6.68668668669 0.0875529822237
6.70670670671 0.0872366776401
6.72672672673 0.0869193745717
6.74674674675 0.0866010896942
6.76676676677 0.0862818398739
6.78678678679 0.0859616421611
6.80680680681 0.0856405137838
6.82682682683 0.085318472141
6.84684684685 0.084995534797
6.86686686687 0.0846717194743
6.88688688689 0.0843470440482
6.90690690691 0.0840215265395
6.92692692693 0.0836951851094
6.94694694695 0.0833680380523
6.96696696697 0.0830401037905
6.98698698699 0.0827114008674
7.00700700701 0.082381947942
7.02702702703 0.0820517637825
7.04704704705 0.0817208672607
7.06706706707 0.0813892773454
7.08708708709 0.0810570130975
7.10710710711 0.0807240936633
7.12712712713 0.0803905382693
7.14714714715 0.0800563662161
7.16716716717 0.079721596873
7.18718718719 0.0793862496723
7.20720720721 0.0790503441038
7.22722722723 0.0787138997091
7.24724724725 0.0783769360765
7.26726726727 0.0780394728352
7.28728728729 0.0777015296507
7.30730730731 0.0773631262186
7.32732732733 0.0770242822601
7.34734734735 0.0766850175169
7.36736736737 0.0763453517455
7.38738738739 0.0760053047131
7.40740740741 0.075664896192
7.42742742743 0.0753241459548
7.44744744745 0.07498307377
7.46746746747 0.074641699397
7.48748748749 0.0743000425815
7.50750750751 0.0739581230508
7.52752752753 0.0736159605097
7.54754754755 0.0732735746354
7.56756756757 0.0729309850736
7.58758758759 0.0725882114342
7.60760760761 0.0722452732868
7.62762762763 0.0719021901568
7.64764764765 0.0715589815212
7.66766766767 0.0712156668044
7.68768768769 0.0708722653746
7.70770770771 0.0705287965398
7.72772772773 0.0701852795438
7.74774774775 0.0698417335627
7.76776776777 0.0694981777013
7.78778778779 0.0691546309893
7.80780780781 0.0688111123777
7.82782782783 0.0684676407359
7.84784784785 0.0681242348475
7.86786786787 0.067780913408
7.88788788789 0.0674376950206
7.90790790791 0.0670945981937
7.92792792793 0.0667516413376
7.94794794795 0.0664088427614
7.96796796797 0.0660662206702
7.98798798799 0.0657237931623
8.00800800801 0.065381578226
8.02802802803 0.0650395937375
8.04804804805 0.0646978574575
8.06806806807 0.0643563870294
8.08808808809 0.0640151999759
8.10810810811 0.0636743136976
8.12812812813 0.0633337454694
8.14814814815 0.0629935124394
8.16816816817 0.0626536316256
8.18818818819 0.0623141199143
8.20820820821 0.0619749940581
8.22822822823 0.0616362706733
8.24824824825 0.0612979662382
8.26826826827 0.0609600970915
8.28828828829 0.0606226794298
8.30830830831 0.0602857293062
8.32832832833 0.0599492626287
8.34834834835 0.0596132951581
8.36836836837 0.0592778425066
8.38838838839 0.0589429201365
8.40840840841 0.0586085433582
8.42842842843 0.0582747273294
8.44844844845 0.057941487053
8.46846846847 0.0576088373764
8.48848848849 0.0572767929901
8.50850850851 0.0569453684262
8.52852852853 0.0566145780577
8.54854854855 0.0562844360972
8.56856856857 0.0559549565957
8.58858858859 0.055626153442
8.60860860861 0.0552980403617
8.62862862863 0.054970630916
8.64864864865 0.0546439385014
8.66866866867 0.0543179763484
8.68868868869 0.0539927575212
8.70870870871 0.0536682949172
8.72872872873 0.0533446012656
8.74874874875 0.0530216891277
8.76876876877 0.052699570896
8.78878878879 0.0523782587938
8.80880880881 0.0520577648747
8.82882882883 0.0517381010224
8.84884884885 0.0514192789502
8.86886886887 0.051101310201
8.88888888889 0.0507842061467
8.90890890891 0.0504679779883
8.92892892893 0.0501526367557
8.94894894895 0.0498381933075
8.96896896897 0.0495246583309
8.98898898899 0.049212042342
9.00900900901 0.0489003556854
9.02902902903 0.0485896085346
9.04904904905 0.0482798108919
9.06906906907 0.0479709725886
9.08908908909 0.0476631032851
9.10910910911 0.0473562124713
9.12912912913 0.0470503094666
9.14914914915 0.0467454034204
9.16916916917 0.0464415033123
9.18918918919 0.0461386179524
9.20920920921 0.0458367559817
9.22922922923 0.0455359258728
9.24924924925 0.0452361359298
9.26926926927 0.0449373942894
9.28928928929 0.0446397089208
9.30930930931 0.0443430876266
9.32932932933 0.0440475380435
9.34934934935 0.0437530676424
9.36936936937 0.0434596837294
9.38938938939 0.0431673934463
9.40940940941 0.0428762037716
9.42942942943 0.0425861215206
9.44944944945 0.0422971533466
9.46946946947 0.0420093057413
9.48948948949 0.0417225850362
9.50950950951 0.0414369974024
9.52952952953 0.0411525488526
9.54954954955 0.0408692452407
9.56956956957 0.0405870922638
9.58958958959 0.0403060954623
9.60960960961 0.0400262602211
9.62962962963 0.0397475917706
9.64964964965 0.0394700951874
9.66966966967 0.0391937753954
9.68968968969 0.0389186371669
9.70970970971 0.0386446851233
9.72972972973 0.0383719237364
9.74974974975 0.0381003573292
9.76976976977 0.0378299900772
9.78978978979 0.0375608260091
9.80980980981 0.0372928690082
9.82982982983 0.0370261228133
9.84984984985 0.0367605910198
9.86986986987 0.036496277081
9.88988988989 0.0362331843091
9.90990990991 0.0359713158761
9.92992992993 0.0357106748155
9.94994994995 0.0354512640229
9.96996996997 0.0351930862573
9.98998998999 0.0349361441428
10.01001001 0.034680440169
10.03003003 0.0344259766928
10.0500500501 0.034172755939
10.0700700701 0.0339207800024
10.0900900901 0.0336700508482
10.1101101101 0.0334205703135
10.1301301301 0.0331723401088
10.1501501502 0.0329253618188
10.1701701702 0.032679636904
10.1901901902 0.0324351667018
10.2102102102 0.0321919524277
10.2302302302 0.0319499951767
10.2502502503 0.0317092959246
10.2702702703 0.031469855529
10.2902902903 0.031231674731
10.3103103103 0.0309947541559
10.3303303303 0.0307590943153
10.3503503504 0.0305246956073
10.3703703704 0.030291558319
10.3903903904 0.0300596826269
10.4104104104 0.0298290685983
10.4304304304 0.0295997161932
10.4504504505 0.0293716252647
10.4704704705 0.0291447955612
10.4904904905 0.0289192267268
10.5105105105 0.0286949183035
10.5305305305 0.0284718697316
10.5505505506 0.0282500803517
10.5705705706 0.0280295494057
10.5905905906 0.027810276038
10.6106106106 0.0275922592971
10.6306306306 0.0273754981364
10.6506506507 0.0271599914159
10.6706706707 0.0269457379035
10.6906906907 0.026732736276
10.7107107107 0.0265209851205
10.7307307307 0.0263104829357
10.7507507508 0.0261012281333
10.7707707708 0.0258932190389
10.7907907908 0.0256864538936
10.8108108108 0.0254809308553
10.8308308308 0.0252766479996
10.8508508509 0.0250736033214
10.8708708709 0.0248717947359
10.8908908909 0.0246712200801
10.9109109109 0.0244718771138
10.9309309309 0.0242737635209
10.950950951 0.0240768769107
10.970970971 0.0238812148192
10.990990991 0.0236867747099
11.011011011 0.0234935539757
11.031031031 0.0233015499393
11.0510510511 0.0231107598552
11.0710710711 0.0229211809102
11.0910910911 0.022732810225
11.1111111111 0.0225456448554
11.1311311311 0.0223596817931
11.1511511512 0.0221749179674
11.1711711712 0.0219913502458
11.1911911912 0.0218089754355
11.2112112112 0.0216277902846
11.2312312312 0.021447791483
11.2512512513 0.0212689756636
11.2712712713 0.0210913394036
11.2912912913 0.0209148792253
11.3113113113 0.0207395915976
11.3313313313 0.0205654729366
11.3513513514 0.0203925196073
11.3713713714 0.0202207279241
11.3913913914 0.0200500941522
11.4114114114 0.0198806145088
11.4314314314 0.0197122851636
11.4514514515 0.0195451022406
11.4714714715 0.0193790618185
11.4914914915 0.019214159932
11.5115115115 0.0190503925731
11.5315315315 0.0188877556914
11.5515515516 0.0187262451958
11.5715715716 0.0185658569554
11.5915915916 0.0184065867999
11.6116116116 0.0182484305215
11.6316316316 0.018091383875
11.6516516517 0.0179354425793
11.6716716717 0.0177806023184
11.6916916917 0.0176268587418
11.7117117117 0.017474207466
11.7317317317 0.0173226440753
11.7517517518 0.0171721641225
11.7717717718 0.0170227631301
11.7917917918 0.0168744365908
11.8118118118 0.0167271799689
11.8318318318 0.0165809887008
11.8518518519 0.0164358581962
11.8718718719 0.0162917838384
11.8918918919 0.016148760986
11.9119119119 0.0160067849729
11.9319319319 0.0158658511096
11.951951952 0.0157259546841
11.971971972 0.0155870909623
11.991991992 0.0154492551894
12.012012012 0.0153124425901
12.032032032 0.0151766483697
12.0520520521 0.015041867715
12.0720720721 0.0149080957948
12.0920920921 0.0147753277608
12.1121121121 0.0146435587482
12.1321321321 0.014512783877
12.1521521522 0.0143829982518
12.1721721722 0.0142541969634
12.1921921922 0.0141263750891
12.2122122122 0.0139995276934
12.2322322322 0.0138736498289
12.2522522523 0.0137487365367
12.2722722723 0.0136247828474
12.2922922923 0.0135017837816
12.3123123123 0.0133797343506
12.3323323323 0.0132586295569
12.3523523524 0.0131384643953
12.3723723724 0.013019233853
12.3923923924 0.0129009329105
12.4124124124 0.0127835565422
12.4324324324 0.0126670997171
12.4524524525 0.0125515573991
12.4724724725 0.012436924548
12.4924924925 0.0123231961199
12.5125125125 0.0122103670675
12.5325325325 0.0120984323412
12.5525525526 0.0119873868893
12.5725725726 0.0118772256586
12.5925925926 0.0117679435952
12.6126126126 0.0116595356445
12.6326326326 0.0115519967523
12.6526526527 0.011445321865
12.6726726727 0.0113395059302
12.6926926927 0.0112345438972
12.7127127127 0.0111304307175
12.7327327327 0.0110271613453
12.7527527528 0.0109247307378
12.7727727728 0.010823133856
12.7927927928 0.010722365665
12.8128128128 0.0106224211343
12.8328328328 0.0105232952385
12.8528528529 0.0104249829577
12.8728728729 0.0103274792777
12.8928928929 0.0102307791907
12.9129129129 0.0101348776957
12.9329329329 0.0100397697986
12.952952953 0.00994545051301
12.972972973 0.00985191486044
12.992992993 0.00975915787068
13.013013013 0.00966717458223
13.033033033 0.00957596004265
13.0530530531 0.00948550930896
13.0730730731 0.00939581744797
13.0930930931 0.00930687953663
13.1131131131 0.00921869066241
13.1331331331 0.0091312459236
13.1531531532 0.00904454042968
13.1731731732 0.00895856930161
13.1931931932 0.00887332767219
13.2132132132 0.00878881068635
13.2332332332 0.00870501350143
13.2532532533 0.00862193128753
13.2732732733 0.00853955922779
13.2932932933 0.00845789251866
13.3133133133 0.00837692637018
13.3333333333 0.00829665600629
13.3533533534 0.00821707666505
13.3733733734 0.00813818359895
13.3933933934 0.00805997207512
13.4134134134 0.00798243737564
13.4334334334 0.00790557479771
13.4534534535 0.00782937965396
13.4734734735 0.00775384727264
13.4934934935 0.00767897299785
13.5135135135 0.00760475218979
13.5335335335 0.00753118022496
13.5535535536 0.00745825249635
13.5735735736 0.00738596441368
13.5935935936 0.00731431140359
13.6136136136 0.0072432889098
13.6336336336 0.00717289239337
13.6536536537 0.00710311733282
13.6736736737 0.00703395922432
13.6936936937 0.00696541358192
13.7137137137 0.00689747593762
13.7337337337 0.00683014184164
13.7537537538 0.0067634068625
13.7737737738 0.0066972665872
13.7937937938 0.00663171662139
13.8138138138 0.0065667525895
13.8338338338 0.00650237013485
13.8538538539 0.00643856491985
13.8738738739 0.00637533262606
13.8938938939 0.00631266895437
13.9139139139 0.0062505696251
13.9339339339 0.00618903037813
13.953953954 0.00612804697298
13.973973974 0.00606761518897
13.993993994 0.00600773082528
14.014014014 0.00594838970108
14.034034034 0.00588958765561
14.0540540541 0.00583132054828
14.0740740741 0.00577358425876
14.0940940941 0.00571637468706
14.1141141141 0.00565968775362
14.1341341341 0.00560351939938
14.1541541542 0.00554786558585
14.1741741742 0.00549272229519
14.1941941942 0.00543808553026
14.2142142142 0.00538395131472
14.2342342342 0.00533031569302
14.2542542543 0.00527717473054
14.2742742743 0.00522452451358
14.2942942943 0.00517236114943
14.3143143143 0.00512068076643
14.3343343343 0.00506947951397
14.3543543544 0.00501875356259
14.3743743744 0.00496849910395
14.3943943944 0.00491871235092
14.4144144144 0.00486938953758
14.4344344344 0.00482052691924
14.4544544545 0.00477212077249
14.4744744745 0.0047241673952
14.4944944945 0.00467666310654
14.5145145145 0.00462960424701
14.5345345345 0.00458298717843
14.5545545546 0.00453680828398
14.5745745746 0.00449106396818
14.5945945946 0.00444575065689
14.6146146146 0.00440086479734
14.6346346346 0.00435640285812
14.6546546547 0.00431236132916
14.6746746747 0.00426873672174
14.6946946947 0.00422552556848
14.7147147147 0.00418272442331
14.7347347347 0.0041403298615
14.7547547548 0.00409833847961
14.7747747748 0.00405674689547
14.7947947948 0.00401555174819
14.8148148148 0.00397474969812
14.8348348348 0.00393433742681
14.8548548549 0.00389431163703
14.8748748749 0.00385466905268
14.8948948949 0.00381540641882
14.9149149149 0.0037765205016
14.9349349349 0.00373800808826
14.954954955 0.00369986598704
14.974974975 0.0036620910272
14.994994995 0.00362468005895
15.015015015 0.00358762995341
15.035035035 0.00355093760259
15.0550550551 0.00351459991932
15.0750750751 0.0034786138372
15.0950950951 0.0034429763106
15.1151151151 0.00340768431453
15.1351351351 0.00337273484468
15.1551551552 0.0033381249173
15.1751751752 0.00330385156917
15.1951951952 0.00326991185757
15.2152152152 0.00323630286016
15.2352352352 0.00320302167499
15.2552552553 0.0031700654204
15.2752752753 0.00313743123497
15.2952952953 0.00310511627748
15.3153153153 0.0030731177268
15.3353353353 0.00304143278187
15.3553553554 0.0030100586616
15.3753753754 0.00297899260485
15.3953953954 0.00294823187029
15.4154154154 0.00291777373641
15.4354354354 0.00288761550141
15.4554554555 0.00285775448312
15.4754754755 0.00282818801895
15.4954954955 0.0027989134658
15.5155155155 0.00276992820001
15.5355355355 0.00274122961727
15.5555555556 0.00271281513252
15.5755755756 0.00268468217992
15.5955955956 0.00265682821275
15.6156156156 0.00262925070334
15.6356356356 0.00260194714295
15.6556556557 0.00257491504177
15.6756756757 0.00254815192876
15.6956956957 0.00252165535162
15.7157157157 0.00249542287669
15.7357357357 0.00246945208884
15.7557557558 0.00244374059147
15.7757757758 0.00241828600632
15.7957957958 0.00239308597346
15.8158158158 0.00236813815118
15.8358358358 0.0023434402159
15.8558558559 0.00231898986211
15.8758758759 0.00229478480223
15.8958958959 0.00227082276659
15.9159159159 0.00224710150329
15.9359359359 0.00222361877813
15.955955956 0.00220037237453
15.975975976 0.00217736009344
15.995995996 0.00215457975322
16.016016016 0.00213202918961
16.036036036 0.00210970625557
16.0560560561 0.00208760882125
16.0760760761 0.00206573477385
16.0960960961 0.00204408201757
16.1161161161 0.0020226484735
16.1361361361 0.00200143207953
16.1561561562 0.00198043079025
16.1761761762 0.00195964257687
16.1961961962 0.00193906542712
16.2162162162 0.00191869734518
16.2362362362 0.00189853635154
16.2562562563 0.00187858048295
16.2762762763 0.00185882779233
16.2962962963 0.00183927634862
16.3163163163 0.00181992423677
16.3363363363 0.00180076955756
16.3563563564 0.00178181042759
16.3763763764 0.00176304497913
16.3963963964 0.00174447136002
16.4164164164 0.00172608773364
16.4364364364 0.00170789227875
16.4564564565 0.00168988318942
16.4764764765 0.00167205867494
16.4964964965 0.00165441695974
16.5165165165 0.00163695628326
16.5365365365 0.00161967489989
16.5565565566 0.00160257107885
16.5765765766 0.00158564310412
16.5965965966 0.00156888927432
16.6166166166 0.00155230790266
16.6366366366 0.00153589731679
16.6566566567 0.00151965585875
16.6766766767 0.00150358188485
16.6966966967 0.00148767376561
16.7167167167 0.00147192988562
16.7367367367 0.00145634864348
16.7567567568 0.00144092845171
16.7767767768 0.00142566773664
16.7967967968 0.00141056493831
16.8168168168 0.00139561851043
16.8368368368 0.0013808269202
16.8568568569 0.00136618864831
16.8768768769 0.00135170218878
16.8968968969 0.00133736604891
16.9169169169 0.00132317874915
16.9369369369 0.00130913882306
16.956956957 0.00129524481718
16.976976977 0.00128149529093
16.996996997 0.00126788881658
17.017017017 0.00125442397907
17.037037037 0.001241099376
17.0570570571 0.00122791361751
17.0770770771 0.00121486532618
17.0970970971 0.00120195313695
17.1171171171 0.00118917569703
17.1371371371 0.00117653166582
17.1571571572 0.0011640197148
17.1771771772 0.00115163852748
17.1971971972 0.00113938679925
17.2172172172 0.00112726323738
17.2372372372 0.00111526656083
17.2572572573 0.00110339550026
17.2772772773 0.00109164879787
17.2972972973 0.00108002520736
17.3173173173 0.00106852349382
17.3373373373 0.00105714243366
17.3573573574 0.0010458808145
17.3773773774 0.00103473743512
17.3973973974 0.00102371110535
17.4174174174 0.00101280064598
17.4374374374 0.0010020048887
17.4574574575 0.000991322676007
17.4774774775 0.000980752861118
17.4974974975 0.000970294307887
17.5175175175 0.000959945890725
17.5375375375 0.000949706494517
17.5575575576 0.00093957501454
17.5775775776 0.000929550356386
17.5975975976 0.000919631435873
17.6176176176 0.00090981717897
17.6376376376 0.000900106521718
17.6576576577 0.000890498410144
17.6776776777 0.000880991800188
17.6976976977 0.000871585657621
17.7177177177 0.000862278957964
17.7377377377 0.000853070686417
17.7577577578 0.000843959837772
17.7777777778 0.000834945416343
17.7977977978 0.000826026435886
17.8178178178 0.00081720191952
17.8378378378 0.000808470899657
17.8578578579 0.000799832417918
17.8778778779 0.000791285525067
17.8978978979 0.000782829280927
17.9179179179 0.00077446275431
17.9379379379 0.000766185022946
17.957957958 0.0007579951734
17.977977978 0.000749892301009
17.997997998 0.000741875509801
18.018018018 0.000733943912427
18.038038038 0.000726096630088
18.0580580581 0.000718332792463
18.0780780781 0.000710651537638
18.0980980981 0.000703052012034
18.1181181181 0.000695533370338
18.1381381381 0.000688094775433
18.1581581582 0.000680735398328
18.1781781782 0.000673454418089
18.1981981982 0.000666251021769
18.2182182182 0.000659124404344
18.2382382382 0.000652073768639
18.2582582583 0.000645098325264
18.2782782783 0.00063819729255
18.2982982983 0.000631369896474
18.3183183183 0.000624615370602
18.3383383383 0.000617932956018
18.3583583584 0.00061132190126
18.3783783784 0.000604781462253
18.3983983984 0.00059831090225
18.4184184184 0.000591909491762
18.4384384384 0.000585576508499
18.4584584585 0.000579311237301
18.4784784785 0.000573112970084
18.4984984985 0.000566981005769
18.5185185185 0.000560914650225
18.5385385385 0.000554913216205
18.5585585586 0.000548976023288
18.5785785786 0.000543102397814
18.5985985986 0.00053729167283
18.6186186186 0.000531543188021
18.6386386386 0.00052585628966
18.6586586587 0.000520230330545
18.6786786787 0.000514664669936
18.6986986987 0.000509158673507
18.7187187187 0.000503711713278
18.7387387387 0.000498323167564
18.7587587588 0.000492992420915
18.7787787788 0.000487718864062
18.7987987988 0.000482501893859
18.8188188188 0.000477340913226
18.8388388388 0.000472235331098
18.8588588589 0.000467184562365
18.8788788789 0.000462188027823
18.8988988989 0.000457245154115
18.9189189189 0.000452355373678
18.9389389389 0.000447518124694
18.958958959 0.000442732851032
18.978978979 0.000437999002198
18.998998999 0.000433316033282
19.019019019 0.000428683404908
19.039039039 0.00042410058318
19.0590590591 0.000419567039634
19.0790790791 0.000415082251183
19.0990990991 0.000410645700073
19.1191191191 0.000406256873829
19.1391391391 0.000401915265205
19.1591591592 0.000397620372139
19.1791791792 0.000393371697701
19.1991991992 0.000389168750045
19.2192192192 0.000385011042364
19.2392392392 0.000380898092837
19.2592592593 0.00037682942459
19.2792792793 0.00037280456564
19.2992992993 0.000368823048856
19.3193193193 0.000364884411909
19.3393393393 0.000360988197228
19.3593593594 0.000357133951956
19.3793793794 0.0003533212279
19.3993993994 0.000349549581493
19.4194194194 0.000345818573745
19.4394394394 0.000342127770201
19.4594594595 0.000338476740899
19.4794794795 0.000334865060324
19.4994994995 0.000331292307366
19.5195195195 0.000327758065281
19.5395395395 0.000324261921643
19.5595595596 0.000320803468308
19.5795795796 0.000317382301367
19.5995995996 0.000313998021113
19.6196196196 0.00031065023199
19.6396396396 0.000307338542563
19.6596596597 0.000304062565469
19.6796796797 0.000300821917385
19.6996996997 0.000297616218982
19.7197197197 0.000294445094892
19.7397397397 0.000291308173664
19.7597597598 0.000288205087732
19.7797797798 0.000285135473368
19.7997997998 0.000282098970653
19.8198198198 0.000279095223437
19.8398398398 0.000276123879298
19.8598598599 0.00027318458951
19.8798798799 0.000270277009005
19.8998998999 0.000267400796339
19.9199199199 0.00026455561365
19.9399399399 0.000261741126629
19.95995996 0.000258957004485
19.97997998 0.000256202919902
20.0 0.000253478549016


==> data/distribution_plot_data_gmm.txt <==
x y
-1.0 0.00208117329086
-0.997997997998 0.00218536001216
-0.995995995996 0.0022943537419
-0.993993993994 0.0024083544315
-0.991991991992 0.00252756924419
-0.98998998999 0.00265221276212
-0.987987987988 0.00278250719692
-0.985985985986 0.00291868260379
-0.983983983984 0.00306097709885
-0.981981981982 0.00320963707987
-0.97997997998 0.00336491745026
-0.977977977978 0.00352708184606
-0.975975975976 0.00369640286616
-0.973973973974 0.0038731623053
-0.971971971972 0.00405765138997
-0.96996996997 0.00425017101704
-0.967967967968 0.00445103199484
-0.965965965966 0.00466055528683
-0.963963963964 0.00487907225743
-0.961961961962 0.00510692491999
-0.95995995996 0.00534446618674
-0.957957957958 0.0055920601205
-0.955955955956 0.0058500821879
-0.953953953954 0.00611891951403
-0.951951951952 0.00639897113824
-0.94994994995 0.0066906482708
-0.947947947948 0.00699437455033
-0.945945945946 0.00731058630162
-0.943943943944 0.00763973279362
-0.941941941942 0.00798227649736
-0.93993993994 0.00833869334346
-0.937937937938 0.00870947297899
-0.935935935936 0.00909511902326
-0.933933933934 0.0094961493224
-0.931931931932 0.00991309620219
-0.92992992993 0.0103465067189
-0.927927927928 0.010796942908
-0.925925925926 0.0112649820294
-0.923923923924 0.0117512168106
-0.921921921922 0.0122562556857
-0.91991991992 0.0127807230302
-0.917917917918 0.0133252593921
-0.915915915916 0.0138905217177
-0.913913913914 0.0144771835725
-0.911911911912 0.0150859353557
-0.90990990991 0.0157174845097
-0.907907907908 0.0163725557213
-0.905905905906 0.0170518911172
-0.903903903904 0.0177562504509
-0.901901901902 0.0184864112816
-0.8998998999 0.0192431691444
-0.897897897898 0.0200273377109
-0.895895895896 0.0208397489405
-0.893893893894 0.0216812532205
-0.891891891892 0.0225527194957
-0.88988988989 0.0234550353862
-0.887887887888 0.0243891072931
-0.885885885886 0.0253558604911
-0.883883883884 0.0263562392079
-0.881881881882 0.0273912066896
-0.87987987988 0.0284617452509
-0.877877877878 0.0295688563111
-0.875875875876 0.0307135604127
-0.873873873874 0.0318968972243
-0.871871871872 0.0331199255265
-0.86986986987 0.0343837231786
-0.867867867868 0.0356893870685
-0.865865865866 0.0370380330416
-0.863863863864 0.0384307958113
-0.861861861862 0.0398688288481
-0.85985985986 0.041353304248
-0.857857857858 0.0428854125782
-0.855855855856 0.0444663627018
-0.853853853854 0.0460973815779
-0.851851851852 0.0477797140387
-0.84984984985 0.0495146225421
-0.847847847848 0.051303386899
-0.845845845846 0.0531473039753
-0.843843843844 0.0550476873673
-0.841841841842 0.0570058670508
-0.83983983984 0.0590231890018
-0.837837837838 0.0611010147903
-0.835835835836 0.0632407211447
-0.833833833834 0.0654436994874
-0.831831831832 0.0677113554411
-0.82982982983 0.0700451083044
-0.827827827828 0.0724463904972
-0.825825825826 0.0749166469749
-0.823823823824 0.0774573346111
-0.821821821822 0.0800699215485
-0.81981981982 0.0827558865177
-0.817817817818 0.0855167181225
-0.815815815816 0.0883539140937
-0.813813813814 0.0912689805083
-0.811811811812 0.0942634309759
-0.80980980981 0.0973387857909
-0.807807807808 0.100496571052
-0.805805805806 0.103738317745
-0.803803803804 0.107065560795
-0.801801801802 0.110479838081
-0.7997997998 0.113982689417
-0.797797797798 0.117575655503
-0.795795795796 0.121260276834
-0.793793793794 0.125038092578
-0.791791791792 0.128910639427
-0.78978978979 0.132879450403
-0.787787787788 0.136946053636
-0.785785785786 0.141111971108
-0.783783783784 0.145378717367
-0.781781781782 0.149747798202
-0.77977977978 0.154220709291
-0.777777777778 0.158798934817
-0.775775775776 0.163483946047
-0.773773773774 0.16827719989
-0.771771771772 0.173180137418
-0.76976976977 0.178194182362
-0.767767767768 0.183320739573
-0.765765765766 0.188561193467
-0.763763763764 0.193916906431
-0.761761761762 0.199389217213
-0.75975975976 0.204979439279
-0.757757757758 0.210688859158
-0.755755755756 0.216518734748
-0.753753753754 0.22247029362
-0.751751751752 0.228544731285
-0.74974974975 0.234743209452
-0.747747747748 0.241066854267
-0.745745745746 0.247516754536
-0.743743743744 0.254093959931
-0.741741741742 0.260799479187
-0.73973973974 0.267634278286
-0.737737737738 0.274599278633
-0.735735735736 0.281695355219
-0.733733733734 0.288923334785
-0.731731731732 0.296283993982
-0.72972972973 0.303778057517
-0.727727727728 0.311406196315
-0.725725725726 0.319169025673
-0.723723723724 0.327067103416
-0.721721721722 0.335100928067
-0.71971971972 0.343270937018
-0.717717717718 0.351577504712
-0.715715715716 0.360020940844
-0.713713713714 0.368601488565
-0.711711711712 0.377319322712
-0.70970970971 0.386174548054
-0.707707707708 0.395167197559
-0.705705705706 0.404297230689
-0.703703703704 0.413564531712
-0.701701701702 0.422968908054
-0.6996996997 0.432510088672
-0.697697697698 0.442187722473
-0.695695695696 0.452001376752
-0.693693693694 0.461950535685
-0.691691691692 0.472034598857
-0.68968968969 0.482252879827
-0.687687687688 0.49260460475
-0.685685685686 0.503088911044
-0.683683683684 0.513704846101
-0.681681681682 0.524451366065
-0.67967967968 0.535327334652
-0.677677677678 0.54633152204
-0.675675675676 0.557462603813
-0.673673673674 0.568719159972
-0.671671671672 0.580099674008
-0.66966966967 0.591602532048
-0.667667667668 0.603226022067
-0.665665665666 0.614968333176
-0.663663663664 0.626827554982
-0.661661661662 0.638801677027
-0.65965965966 0.650888588307
-0.657657657658 0.663086076866
-0.655655655656 0.675391829484
-0.653653653654 0.687803431439
-0.651651651652 0.700318366363
-0.64964964965 0.712934016185
-0.647647647648 0.725647661163
-0.645645645646 0.738456480007
-0.643643643644 0.751357550103
-0.641641641642 0.76434784782
-0.63963963964 0.777424248924
-0.637637637638 0.790583529084
-0.635635635636 0.803822364477
-0.633633633634 0.817137332496
-0.631631631632 0.830524912553
-0.62962962963 0.84398148699
-0.627627627628 0.857503342087
-0.625625625626 0.871086669176
-0.623623623624 0.884727565855
-0.621621621622 0.89842203731
-0.61961961962 0.912165997736
-0.617617617618 0.925955271867
-0.615615615616 0.939785596605
-0.613613613614 0.953652622755
-0.611611611612 0.967551916863
-0.60960960961 0.981478963159
-0.607607607608 0.995429165598
-0.605605605606 1.00939785001
-0.603603603604 1.02338026633
-0.601601601602 1.03737159099
-0.5995995996 1.05136692928
-0.597597597598 1.06536131798
-0.595595595596 1.07934972795
-0.593593593594 1.09332706686
-0.591591591592 1.10728818205
-0.58958958959 1.12122786341
-0.587587587588 1.13514084639
-0.585585585586 1.14902181512
-0.583583583584 1.16286540558
-0.581581581582 1.17666620883
-0.57957957958 1.19041877439
-0.577577577578 1.20411761362
-0.575575575576 1.21775720325
-0.573573573574 1.23133198891
-0.571571571572 1.24483638881
-0.56956956957 1.25826479736
-0.567567567568 1.27161158901
-0.565565565566 1.28487112202
-0.563563563564 1.29803774236
-0.561561561562 1.31110578763
-0.55955955956 1.32406959101
-0.557557557558 1.33692348534
-0.555555555556 1.34966180711
-0.553553553554 1.36227890061
-0.551551551552 1.37476912202
-0.54954954955 1.38712684362
-0.547547547548 1.3993464579
-0.545545545546 1.41142238184
-0.543543543544 1.42334906107
-0.541541541542 1.43512097414
-0.53953953954 1.44673263671
-0.537537537538 1.45817860585
-0.535535535536 1.46945348423
-0.533533533534 1.48055192436
-0.531531531532 1.49146863284
-0.52952952953 1.50219837452
-0.527527527528 1.5127359767
-0.525525525526 1.52307633331
-0.523523523524 1.53321440901
-0.521521521522 1.54314524329
-0.51951951952 1.55286395455
-0.517517517518 1.56236574407
-0.515515515516 1.57164590002
-0.513513513514 1.58069980133
-0.511511511512 1.58952292158
-0.50950950951 1.59811083276
-0.507507507508 1.60645920902
-0.505505505506 1.61456383032
-0.503503503504 1.62242058602
-0.501501501502 1.63002547836
-0.499499499499 1.63737462591
-0.497497497497 1.64446426688
-0.495495495495 1.65129076236
-0.493493493493 1.6578505995
-0.491491491491 1.66414039452
-0.489489489489 1.67015689569
-0.487487487487 1.67589698613
-0.485485485485 1.6813576866
-0.483483483483 1.68653615804
-0.481481481481 1.69142970416
-0.479479479479 1.69603577375
-0.477477477477 1.700351963
-0.475475475475 1.7043760176
-0.473473473473 1.70810583477
-0.471471471471 1.71153946511
-0.469469469469 1.71467511443
-0.467467467467 1.71751114526
-0.465465465465 1.72004607841
-0.463463463463 1.72227859428
-0.461461461461 1.72420753406
-0.459459459459 1.72583190081
-0.457457457457 1.72715086037
-0.455455455455 1.72816374213
-0.453453453453 1.72887003967
-0.451451451451 1.72926941126
-0.449449449449 1.72936168015
-0.447447447447 1.72914683486
-0.445445445445 1.72862502913
-0.443443443443 1.72779658188
-0.441441441441 1.72666197697
-0.439439439439 1.72522186278
-0.437437437437 1.72347705169
-0.435435435435 1.72142851942
-0.433433433433 1.71907740418
-0.431431431431 1.71642500572
-0.429429429429 1.71347278422
-0.427427427427 1.71022235904
-0.425425425425 1.70667550736
-0.423423423423 1.70283416262
-0.421421421421 1.69870041289
-0.419419419419 1.69427649905
-0.417417417417 1.68956481294
-0.415415415415 1.68456789521
-0.413413413413 1.67928843325
-0.411411411411 1.67372925882
-0.409409409409 1.66789334565
-0.407407407407 1.66178380694
-0.405405405405 1.65540389267
-0.403403403403 1.64875698685
-0.401401401401 1.64184660468
-0.399399399399 1.63467638956
-0.397397397397 1.62725011002
-0.395395395395 1.61957165655
-0.393393393393 1.61164503834
-0.391391391391 1.60347437996
-0.389389389389 1.59506391789
-0.387387387387 1.58641799703
-0.385385385385 1.57754106707
-0.383383383383 1.5684376789
-0.381381381381 1.55911248082
-0.379379379379 1.54957021474
-0.377377377377 1.53981571238
-0.375375375375 1.52985389132
-0.373373373373 1.51968975105
-0.371371371371 1.50932836896
-0.369369369369 1.49877489632
-0.367367367367 1.48803455416
-0.365365365365 1.4771126292
-0.363363363363 1.46601446965
-0.361361361361 1.45474548113
-0.359359359359 1.44331112241
-0.357357357357 1.43171690125
-0.355355355355 1.41996837019
-0.353353353353 1.40807112237
-0.351351351351 1.39603078725
-0.349349349349 1.3838530265
-0.347347347347 1.37154352974
-0.345345345345 1.35910801036
-0.343343343343 1.34655220142
-0.341341341341 1.33388185143
-0.339339339339 1.32110272029
-0.337337337337 1.30822057517
-0.335335335335 1.29524118652
-0.333333333333 1.28217032397
-0.331331331331 1.26901375245
-0.329329329329 1.25577722822
-0.327327327327 1.24246649499
-0.325325325325 1.22908728015
-0.323323323323 1.21564529096
-0.321321321321 1.20214621087
-0.319319319319 1.18859569588
-0.317317317317 1.17499937098
-0.315315315315 1.16136282661
-0.313313313313 1.1476916153
-0.311311311311 1.13399124826
-0.309309309309 1.12026719211
-0.307307307307 1.10652486572
-0.305305305305 1.09276963707
-0.303303303303 1.07900682023
-0.301301301301 1.06524167244
-0.299299299299 1.05147939124
-0.297297297297 1.0377251117
-0.295295295295 1.02398390382
-0.293293293293 1.01026076988
-0.291291291291 0.996560642016
-0.289289289289 0.982888379826
-0.287287287287 0.969248768103
-0.285285285285 0.955646514648
-0.283283283283 0.942086248193
-0.281281281281 0.928572516428
-0.279279279279 0.915109784122
-0.277277277277 0.901702431352
-0.275275275275 0.888354751831
-0.273273273273 0.875070951342
-0.271271271271 0.861855146271
-0.269269269269 0.848711362243
-0.267267267267 0.835643532865
-0.265265265265 0.822655498567
-0.263263263263 0.809751005545
-0.261261261261 0.796933704804
-0.259259259259 0.784207151308
-0.257257257257 0.771574803219
-0.255255255255 0.759040021244
-0.253253253253 0.746606068076
-0.251251251251 0.734276107929
-0.249249249249 0.722053206174
-0.247247247247 0.709940329065
-0.245245245245 0.697940343559
-0.243243243243 0.686056017223
-0.241241241241 0.67429001824
-0.239239239239 0.662644915491
-0.237237237237 0.651123178735
-0.235235235235 0.639727178858
-0.233233233233 0.628459188224
-0.231231231231 0.617321381084
-0.229229229229 0.606315834084
-0.227227227227 0.595444526834
-0.225225225225 0.584709342557
-0.223223223223 0.574112068812
-0.221221221221 0.56365439828
-0.219219219219 0.553337929621
-0.217217217217 0.543164168399
-0.215215215215 0.53313452806
-0.213213213213 0.523250330981
-0.211211211211 0.513512809566
-0.209209209209 0.503923107407
-0.207207207207 0.494482280488
-0.205205205205 0.485191298448
-0.203203203203 0.476051045883
-0.201201201201 0.467062323701
-0.199199199199 0.458225850513
-0.197197197197 0.449542264067
-0.195195195195 0.441012122719
-0.193193193193 0.432635906941
-0.191191191191 0.424414020856
-0.189189189189 0.416346793808
-0.187187187187 0.408434481958
-0.185185185185 0.400677269902
-0.183183183183 0.393075272319
-0.181181181181 0.385628535628
-0.179179179179 0.378337039675
-0.177177177177 0.371200699425
-0.175175175175 0.364219366676
-0.173173173173 0.357392831773
-0.171171171171 0.350720825343
-0.169169169169 0.344203020029
-0.167167167167 0.337839032226
-0.165165165165 0.331628423829
-0.163163163163 0.325570703969
-0.161161161161 0.319665330757
-0.159159159159 0.313911713017
-0.157157157157 0.30830921202
-0.155155155155 0.302857143203
-0.153153153153 0.297554777886
-0.151151151151 0.292401344971
-0.149149149149 0.287396032633
-0.147147147147 0.282537989994
-0.145145145145 0.277826328785
-0.143143143143 0.273260124982
-0.141141141141 0.268838420434
-0.139139139139 0.26456022446
-0.137137137137 0.260424515434
-0.135135135135 0.256430242342
-0.133133133133 0.252576326313
-0.131131131131 0.248861662127
-0.129129129129 0.245285119703
-0.127127127127 0.241845545546
-0.125125125125 0.23854176418
-0.123123123123 0.235372579543
-0.121121121121 0.232336776353
-0.119119119119 0.229433121447
-0.117117117117 0.226660365086
-0.115115115115 0.224017242231
-0.113113113113 0.22150247378
-0.111111111111 0.219114767778
-0.109109109109 0.216852820592
-0.107107107107 0.21471531805
-0.105105105105 0.212700936549
-0.103103103103 0.210808344127
-0.101101101101 0.209036201496
-0.0990990990991 0.207383163048
-0.0970970970971 0.20584787782
-0.0950950950951 0.204428990426
-0.0930930930931 0.203125141953
-0.0910910910911 0.201934970822
-0.0890890890891 0.200857113613
-0.0870870870871 0.19989020586
-0.0850850850851 0.1990328828
-0.0830830830831 0.198283780099
-0.0810810810811 0.19764153454
-0.0790790790791 0.19710478467
-0.0770770770771 0.196672171425
-0.0750750750751 0.196342338709
-0.0730730730731 0.196113933951
-0.0710710710711 0.195985608621
-0.0690690690691 0.19595601872
-0.0670670670671 0.196023825231
-0.0650650650651 0.196187694546
-0.0630630630631 0.196446298858
-0.0610610610611 0.196798316523
-0.0590590590591 0.197242432395
-0.0570570570571 0.19777733813
-0.0550550550551 0.198401732458
-0.0530530530531 0.199114321438
-0.0510510510511 0.199913818673
-0.049049049049 0.200798945506
-0.047047047047 0.201768431192
-0.045045045045 0.202821013038
-0.043043043043 0.203955436527
-0.041041041041 0.205170455409
-0.039039039039 0.206464831781
-0.037037037037 0.207837336134
-0.035035035035 0.209286747383
-0.033033033033 0.210811852882
-0.031031031031 0.21241144841
-0.029029029029 0.214084338144
-0.027027027027 0.215829334613
-0.025025025025 0.217645258633
-0.023023023023 0.219530939227
-0.021021021021 0.221485213532
-0.019019019019 0.223506926685
-0.017017017017 0.225594931697
-0.015015015015 0.227748089318
-0.013013013013 0.229965267887
-0.011011011011 0.232245343165
-0.00900900900901 0.234587198165
-0.00700700700701 0.236989722966
-0.00500500500501 0.239451814523
-0.003003003003 0.241972376462
-0.001001001001 0.24455031887
0.001001001001 0.247184558082
0.003003003003 0.249874016451
0.00500500500501 0.252617622123
0.00700700700701 0.255414308802
0.00900900900901 0.258263015508
0.011011011011 0.261162686338
0.013013013013 0.264112270217
0.015015015015 0.26711072065
0.017017017017 0.270156995474
0.019019019019 0.273250056603
0.021021021021 0.276388869779
0.023023023023 0.279572404318
0.025025025025 0.282799632861
0.027027027027 0.286069531118
0.029029029029 0.289381077628
0.031031031031 0.292733253502
0.033033033033 0.29612504219
0.035035035035 0.299555429232
0.037037037037 0.303023402024
0.039039039039 0.306527949588
0.041041041041 0.310068062339
0.043043043043 0.313642731865
0.045045045045 0.317250950708
0.047047047047 0.320891712154
0.049049049049 0.324564010025
0.0510510510511 0.328266838482
0.0530530530531 0.33199919183
0.0550550550551 0.335760064337
0.0570570570571 0.339548450055
0.0590590590591 0.34336334265
0.0610610610611 0.347203735241
0.0630630630631 0.35106862025
0.0650650650651 0.354956989251
0.0670670670671 0.358867832845
0.0690690690691 0.362800140523
0.0710710710711 0.366752900558
0.0730730730731 0.370725099894
0.0750750750751 0.374715724046
0.0770770770771 0.378723757017
0.0790790790791 0.382748181219
0.0810810810811 0.386787977402
0.0830830830831 0.390842124601
0.0850850850851 0.394909600084
0.0870870870871 0.398989379321
0.0890890890891 0.403080435952
0.0910910910911 0.407181741774
0.0930930930931 0.411292266735
0.0950950950951 0.415410978939
0.0970970970971 0.419536844662
0.0990990990991 0.423668828376
0.101101101101 0.42780589279
0.103103103103 0.431946998894
0.105105105105 0.436091106018
0.107107107107 0.440237171898
0.109109109109 0.444384152758
0.111111111111 0.448531003396
0.113113113113 0.452676677285
0.115115115115 0.45682012668
0.117117117117 0.460960302738
0.119119119119 0.465096155648
0.121121121121 0.469226634766
0.123123123123 0.473350688769
0.125125125125 0.477467265807
0.127127127127 0.481575313674
0.129129129129 0.485673779982
0.131131131131 0.489761612348
0.133133133133 0.493837758585
0.135135135135 0.497901166906
0.137137137137 0.501950786136
0.139139139139 0.505985565931
0.141141141141 0.510004457001
0.143143143143 0.514006411352
0.145145145145 0.51799038252
0.147147147147 0.521955325828
0.149149149149 0.525900198637
0.151151151151 0.529823960613
0.153153153153 0.533725573997
0.155155155155 0.537604003877
0.157157157157 0.541458218477
0.159159159159 0.54528718944
0.161161161161 0.549089892123
0.163163163163 0.552865305898
0.165165165165 0.556612414453
0.167167167167 0.560330206101
0.169169169169 0.564017674095
0.171171171171 0.567673816942
0.173173173173 0.571297638728
0.175175175175 0.574888149437
0.177177177177 0.578444365283
0.179179179179 0.581965309038
0.181181181181 0.585450010367
0.183183183183 0.588897506162
0.185185185185 0.59230684088
0.187187187187 0.595677066882
0.189189189189 0.599007244774
0.191191191191 0.602296443749
0.193193193193 0.605543741927
0.195195195195 0.608748226704
0.197197197197 0.611908995089
0.199199199199 0.615025154048
0.201201201201 0.618095820853
0.203203203203 0.621120123415
0.205205205205 0.624097200631
0.207207207207 0.627026202723
0.209209209209 0.629906291575
0.211211211211 0.632736641068
0.213213213213 0.635516437417
0.215215215215 0.638244879501
0.217217217217 0.640921179192
0.219219219219 0.643544561679
0.221221221221 0.646114265793
0.223223223223 0.648629544327
0.225225225225 0.651089664344
0.227227227227 0.653493907495
0.229229229229 0.655841570323
0.231231231231 0.658131964562
0.233233233233 0.660364417437
0.235235235235 0.662538271952
0.237237237237 0.664652887181
0.239239239239 0.666707638542
0.241241241241 0.668701918075
0.243243243243 0.670635134709
0.245245245245 0.672506714525
0.247247247247 0.674316101007
0.249249249249 0.676062755295
0.251251251251 0.677746156423
0.253253253253 0.679365801552
0.255255255255 0.680921206198
0.257257257257 0.682411904452
0.259259259259 0.683837449185
0.261261261261 0.685197412256
0.263263263263 0.686491384704
0.265265265265 0.687718976934
0.267267267267 0.688879818895
0.269269269269 0.689973560247
0.271271271271 0.690999870521
0.273273273273 0.691958439272
0.275275275275 0.692848976218
0.277277277277 0.693671211373
0.279279279279 0.694424895169
0.281281281281 0.695109798571
0.283283283283 0.69572571318
0.285285285285 0.696272451326
0.287287287287 0.696749846152
0.289289289289 0.697157751691
0.291291291291 0.697496042927
0.293293293293 0.69776461585
0.295295295295 0.697963387503
0.297297297297 0.698092296012
0.299299299299 0.698151300613
0.301301301301 0.698140381661
0.303303303303 0.698059540642
0.305305305305 0.697908800156
0.307307307307 0.697688203907
0.309309309309 0.697397816674
0.311311311311 0.697037724271
0.313313313313 0.696608033501
0.315315315315 0.696108872097
0.317317317317 0.695540388657
0.319319319319 0.694902752559
0.321321321321 0.694196153877
0.323323323323 0.693420803283
0.325325325325 0.692576931932
0.327327327327 0.691664791353
0.329329329329 0.690684653311
0.331331331331 0.689636809675
0.333333333333 0.688521572264
0.335335335335 0.687339272696
0.337337337337 0.686090262215
0.339339339339 0.68477491152
0.341341341341 0.683393610571
0.343343343343 0.681946768402
0.345345345345 0.680434812913
0.347347347347 0.678858190654
0.349349349349 0.677217366611
0.351351351351 0.675512823967
0.353353353353 0.673745063868
0.355355355355 0.671914605177
0.357357357357 0.670021984212
0.359359359359 0.668067754489
0.361361361361 0.66605248645
0.363363363363 0.663976767179
0.365365365365 0.661841200124
0.367367367367 0.659646404794
0.369369369369 0.657393016468
0.371371371371 0.655081685881
0.373373373373 0.652713078912
0.375375375375 0.650287876264
0.377377377377 0.647806773138
0.379379379379 0.645270478897
0.381381381381 0.642679716732
0.383383383383 0.640035223315
0.385385385385 0.637337748451
0.387387387387 0.634588054721
0.389389389389 0.631786917127
0.391391391391 0.628935122723
0.393393393393 0.626033470253
0.395395395395 0.623082769771
0.397397397397 0.62008384227
0.399399399399 0.617037519299
0.401401401401 0.613944642581
0.403403403403 0.610806063625
0.405405405405 0.607622643336
0.407407407407 0.604395251626
0.409409409409 0.601124767012
0.411411411411 0.597812076227
0.413413413413 0.594458073814
0.415415415415 0.591063661731
0.417417417417 0.587629748945
0.419419419419 0.584157251027
0.421421421421 0.580647089754
0.423423423423 0.577100192698
0.425425425425 0.573517492821
0.427427427427 0.569899928073
0.429429429429 0.566248440982
0.431431431431 0.562563978251
0.433433433433 0.558847490349
0.435435435435 0.555099931115
0.437437437437 0.551322257344
0.439439439439 0.547515428393
0.441441441441 0.543680405777
0.443443443443 0.53981815277
0.445445445445 0.53592963401
0.447447447447 0.532015815099
0.449449449449 0.528077662217
0.451451451451 0.524116141726
0.453453453453 0.520132219789
0.455455455455 0.516126861979
0.457457457457 0.512101032901
0.459459459459 0.508055695815
0.461461461461 0.503991812263
0.463463463463 0.499910341695
0.465465465465 0.495812241103
0.467467467467 0.491698464665
0.469469469469 0.487569963377
0.471471471471 0.483427684711
0.473473473473 0.479272572258
0.475475475475 0.475105565387
0.477477477477 0.470927598908
0.479479479479 0.466739602736
0.481481481481 0.462542501567
0.483483483483 0.458337214549
0.485485485485 0.454124654972
0.487487487487 0.449905729951
0.489489489489 0.445681340127
0.491491491491 0.441452379361
0.493493493493 0.437219734448
0.495495495495 0.432984284825
0.497497497497 0.428746902291
0.499499499499 0.424508450739
0.501501501502 0.420269785882
0.503503503504 0.416031754995
0.505505505506 0.411795196665
0.507507507508 0.407560940537
0.50950950951 0.40332980708
0.511511511512 0.399102607354
0.513513513514 0.394880142781
0.515515515516 0.390663204927
0.517517517518 0.386452575295
0.51951951952 0.382249025116
0.521521521522 0.378053315154
0.523523523524 0.373866195518
0.525525525526 0.369688405478
0.527527527528 0.365520673292
0.52952952953 0.361363716036
0.531531531532 0.357218239448
0.533533533534 0.353084937774
0.535535535536 0.348964493623
0.537537537538 0.344857577829
0.53953953954 0.340764849323
0.541541541542 0.336686955008
0.543543543544 0.332624529648
0.545545545546 0.328578195756
0.547547547548 0.324548563496
0.54954954955 0.320536230591
0.551551551552 0.316541782235
0.553553553554 0.312565791017
0.555555555556 0.308608816849
0.557557557558 0.304671406904
0.55955955956 0.300754095555
0.561561561562 0.29685740433
0.563563563564 0.292981841869
0.565565565566 0.289127903885
0.567567567568 0.285296073139
0.56956956957 0.281486819417
0.571571571572 0.277700599515
0.573573573574 0.273937857228
0.575575575576 0.270199023355
0.577577577578 0.266484515694
0.57957957958 0.262794739064
0.581581581582 0.259130085311
0.583583583584 0.255490933341
0.585585585586 0.251877649145
0.587587587588 0.248290585835
0.58958958959 0.244730083687
0.591591591592 0.241196470188
0.593593593594 0.237690060089
0.595595595596 0.234211155461
0.597597597598 0.230760045764
0.5995995996 0.227337007914
0.601601601602 0.223942306356
0.603603603604 0.220576193147
0.605605605606 0.217238908039
0.607607607608 0.213930678567
0.60960960961 0.210651720149
0.611611611612 0.207402236176
0.613613613614 0.204182418124
0.615615615616 0.200992445656
0.617617617618 0.197832486738
0.61961961962 0.194702697751
0.621621621622 0.191603223615
0.623623623624 0.188534197907
0.625625625626 0.185495742996
0.627627627628 0.182487970168
0.62962962963 0.179510979761
0.631631631632 0.176564861308
0.633633633634 0.173649693669
0.635635635636 0.170765545181
0.637637637638 0.167912473805
0.63963963964 0.16509052727
0.641641641642 0.16229974323
0.643643643644 0.159540149418
0.645645645646 0.156811763797
0.647647647648 0.154114594728
0.64964964965 0.151448641123
0.651651651652 0.148813892612
0.653653653654 0.146210329707
0.655655655656 0.143637923968
0.657657657658 0.141096638171
0.65965965966 0.138586426478
0.661661661662 0.136107234604
0.663663663664 0.133658999997
0.665665665666 0.131241652
0.667667667668 0.128855112035
0.66966966967 0.12649929377
0.671671671672 0.124174103297
0.673673673674 0.12187943931
0.675675675676 0.119615193278
0.677677677678 0.117381249621
0.67967967968 0.115177485892
0.681681681682 0.113003772948
0.683683683684 0.11085997513
0.685685685686 0.108745950439
0.687687687688 0.106661550713
0.68968968969 0.104606621803
0.691691691692 0.10258100375
0.693693693694 0.100584530959
0.695695695696 0.0986170323735
0.697697697698 0.0966783316517
0.6996996997 0.0947682473383
0.701701701702 0.0928865930376
0.703703703704 0.0910331775848
0.705705705706 0.0892078052168
0.707707707708 0.0874102757413
0.70970970971 0.0856403847055
0.711711711712 0.0838979235623
0.713713713714 0.0821826798369
0.715715715716 0.0804944372902
0.717717717718 0.0788329760819
0.71971971972 0.0771980729317
0.721721721722 0.0755895012785
0.723723723724 0.0740070314389
0.725725725726 0.0724504307628
0.727727727728 0.0709194637879
0.72972972973 0.0694138923924
0.731731731732 0.0679334759454
0.733733733734 0.0664779714558
0.735735735736 0.0650471337189
0.737737737738 0.0636407154606
0.73973973974 0.0622584674809
0.741741741742 0.0609001387934
0.743743743744 0.0595654767641
0.745745745746 0.0582542272474
0.747747747748 0.0569661347198
0.74974974975 0.0557009424119
0.751751751752 0.0544583924371
0.753753753754 0.0532382259192
0.755755755756 0.0520401831167
0.757757757758 0.0508640035453
0.75975975976 0.0497094260977
0.761761761762 0.0485761891613
0.763763763764 0.0474640307331
0.765765765766 0.0463726885325
0.767767767768 0.0453019001118
0.76976976977 0.0442514029636
0.771771771772 0.0432209346264
0.773773773774 0.0422102327876
0.775775775776 0.0412190353834
0.777777777778 0.0402470806977
0.77977977978 0.0392941074567
0.781781781782 0.0383598549223
0.783783783784 0.0374440629828
0.785785785786 0.0365464722408
0.787787787788 0.0356668240991
0.78978978979 0.0348048608434
0.791791791792 0.0339603257237
0.793793793794 0.0331329630324
0.795795795796 0.03232251818
0.797797797798 0.0315287377691
0.7997997998 0.0307513696651
0.801801801802 0.0299901630653
0.803803803804 0.0292448685653
0.805805805806 0.028515238223
0.807807807808 0.0278010256202
0.80980980981 0.0271019859228
0.811811811812 0.026417875937
0.813813813814 0.0257484541652
0.815815815816 0.0250934808583
0.817817817818 0.0244527180662
0.81981981982 0.0238259296864
0.821821821822 0.0232128815102
0.823823823824 0.0226133412668
0.825825825826 0.022027078665
0.827827827828 0.0214538654338
0.82982982983 0.0208934753599
0.831831831832 0.0203456843235
0.833833833834 0.0198102703327
0.835835835836 0.0192870135551
0.837837837838 0.0187756963483
0.83983983984 0.0182761032877
0.841841841842 0.0177880211932
0.843843843844 0.0173112391537
0.845845845846 0.0168455485498
0.847847847848 0.0163907430749
0.84984984985 0.0159466187548
0.851851851852 0.015512973965
0.853853853854 0.0150896094468
0.855855855856 0.014676328322
0.857857857858 0.0142729361055
0.85985985986 0.0138792407168
0.861861861862 0.0134950524897
0.863863863864 0.0131201841806
0.865865865866 0.0127544509756
0.867867867868 0.0123976704962
0.86986986987 0.012049662803
0.871871871872 0.0117102503991
0.873873873874 0.0113792582311
0.875875875876 0.0110565136902
0.877877877878 0.0107418466104
0.87987987988 0.0104350892673
0.881881881882 0.0101360763742
0.883883883884 0.0098446450782
0.885885885886 0.00956063495466
0.887887887888 0.00928388800068
0.88988988989 0.00901424862772
0.891891891892 0.00875156365315
0.893893893894 0.00849568229086
0.895895895896 0.008246456141
0.897897897898 0.00800373917876
0.8998998999 0.00776738774241
0.901901901902 0.00753726052044
0.903903903904 0.00731321853797
0.905905905906 0.0070951251424
0.907907907908 0.0068828459883
0.90990990991 0.00667624902168
0.911911911912 0.00647520446353
0.913913913914 0.00627958479281
0.915915915916 0.00608926472871
0.917917917918 0.00590412121252
0.91991991992 0.00572403338876
0.921921921922 0.00554888258596
0.923923923924 0.00537855229684
0.925925925926 0.00521292815805
0.927927927928 0.00505189792955
0.92992992993 0.00489535147343
0.931931931932 0.0047431807325
0.933933933934 0.00459527970843
0.935935935936 0.00445154443953
0.937937937938 0.00431187297833
0.93993993994 0.00417616536871
0.941941941942 0.00404432362294
0.943943943944 0.00391625169829
0.945945945946 0.00379185547359
0.947947947948 0.00367104272545
0.94994994995 0.00355372310436
0.951951951952 0.00343980811064
0.953953953954 0.00332921107018
0.955955955956 0.00322184711016
0.957957957958 0.00311763313455
0.95995995996 0.00301648779959
0.961961961962 0.0029183314892
0.963963963964 0.00282308629029
0.965965965966 0.00273067596807
0.967967967968 0.00264102594137
0.96996996997 0.00255406325783
0.971971971972 0.00246971656925
0.973973973974 0.00238791610686
0.975975975976 0.00230859365668
0.977977977978 0.00223168253488
0.97997997998 0.00215711756323
0.981981981982 0.00208483504468
0.983983983984 0.00201477273891
0.985985985986 0.00194686983807
0.987987987988 0.00188106694259
0.98998998999 0.00181730603713
0.991991991992 0.00175553046666
0.993993993994 0.00169568491264
0.995995995996 0.00163771536941
0.997997997998 0.00158156912071
1.0 0.00152719471633


==> data/histogram_results_beta.txt <==
n time_avg time_error_low time_error_high error_avg error_std
1000 3.86643409729e-05 6.71625137329e-06 2.46286392212e-06 0.258271100946 0.0185644169032 
2000 6.19316101074e-05 8.04901123047e-06 6.73294067383e-06 0.193486109906 0.0142503165179 
5000 0.000127024650574 9.00745391846e-06 6.01291656494e-06 0.129171493806 0.00994724077696 
10000 0.000251531600952 1.85966491699e-05 4.65869903564e-05 0.0952249008857 0.00628877338437 
20000 0.000506274700165 2.44307518005e-05 2.30622291565e-05 0.0689081230789 0.00466677890809 
50000 0.00125864982605 0.000100650787354 0.000377521514893 0.0459711332379 0.00502445385109 
100000 0.00261482477188 0.000125019550323 -3.69715690613e-05 0.0333315874117 0.00209911125904 
200000 0.00519378900528 0.000283796787262 -4.68325614929e-05 0.0243494397344 0.0013562414789 
500000 0.0144187045097 0.000772578716278 0.00165979146957 0.016878490881 0.00087951021153 
1000000 0.0335691452026 0.00180726051331 0.00399956703186 0.0131767552156 0.000562915114891 


==> data/histogram_results_gamma.txt <==
n time_avg time_error_low time_error_high error_avg error_std
1000 3.830909729e-05 4.45365905762e-06 1.84059143066e-06 0.255730245152 0.0177506522237 
2000 6.03556632996e-05 6.23464584351e-06 3.56435775757e-06 0.193519504971 0.0140292491554 
5000 0.000127010345459 7.8010559082e-06 7.07626342773e-06 0.133162882975 0.00885626896673 
10000 0.000254139900208 2.12049484253e-05 1.03950500488e-06 0.0982995150054 0.00622581081324 
20000 0.000507814884186 2.78782844543e-05 2.3238658905e-05 0.070708202021 0.00451761346613 
50000 0.00119206428528 3.31115722656e-05 -8.53538513184e-07 0.0470461519965 0.00268273376451 
100000 0.00255923748016 6.82401657104e-05 1.8424987793e-05 0.0350923024367 0.00202765225704 
200000 0.00511092185974 0.000206890106201 0.000112471580505 0.0262152755899 0.00137069217385 
500000 0.0143468332291 0.000715012550354 0.00116167545319 0.0190516424087 0.000920427038338 
1000000 0.0330433726311 0.00135420560837 0.0031876206398 0.015355745756 0.000647028938901 


==> data/histogram_results_gmm.txt <==
n time_avg time_error_low time_error_high error_avg error_std
1000 3.98135185242e-05 7.62701034546e-06 9.37223434448e-06 0.258399732663 0.019535966878 
2000 6.13284111023e-05 6.49213790894e-06 2.99692153931e-06 0.196735792116 0.013447478189 
5000 0.000125420093536 7.4028968811e-06 3.65972518921e-06 0.133205208722 0.00775037418362 
10000 0.000252964496613 1.90758705139e-05 2.51746177673e-05 0.0986931742579 0.00693646598049 
20000 0.000512909889221 3.20196151733e-05 4.2462348938e-05 0.074330100333 0.00462440248055 
50000 0.00121541023254 5.52654266357e-05 5.16414642334e-05 0.0515333826016 0.0029278573369 
100000 0.00258587360382 9.58299636841e-05 0.000102725028992 0.0398171661324 0.00176707626086 
200000 0.00515309095383 0.000246198177338 0.000365917682648 0.0324523544925 0.00141791975723 
500000 0.0148464512825 0.00124228715897 0.0033718752861 0.0265666394962 0.000949785468314 
1000000 0.0330733346939 0.00134530544281 0.0035520029068 0.0246736873014 0.000528534325924 


==> data/piecewise_linear_results_beta.txt <==
n time_avg time_error_low time_error_high error_avg error_std
1000 0.0163762903214 0.00134519100189 0.00117045879364 0.271166516805 0.0220035241699 
2000 0.0219011306763 0.00167298316956 0.00212824344635 0.194371509272 0.014861039779 
5000 0.0309312343597 0.00272917747498 0.003981757164 0.125429080779 0.0100587157226 
10000 0.0395239710808 0.00288594961166 0.0043599486351 0.090361615629 0.00601492814469 
20000 0.0479446649551 0.00334370136261 0.00480856895447 0.0636261457978 0.0041698862741 
50000 0.0653674483299 0.00483630895615 0.00673476457596 0.0411130098068 0.00287305500687 
100000 0.0813009667397 0.00496696710587 0.00619509935379 0.0290103014724 0.00282258299274 
200000 0.110592925549 0.00628789663315 0.0072319149971 0.0206978857541 0.00218665548946 
500000 0.1879408288 0.0129058289528 0.00858460187912 0.0131112059645 0.00100389984582 
1000000 0.287291460037 0.0204564857483 0.0123915863037 0.00934505211184 0.00109180518971 


==> data/piecewise_linear_results_gamma.txt <==
n time_avg time_error_low time_error_high error_avg error_std
1000 0.016320476532 0.00112963676453 0.000871815681458 0.264070907628 0.0193985184998 
2000 0.0216233658791 0.00155424356461 0.00159264326096 0.193695685936 0.0125483760291 
5000 0.0303792214394 0.00193516969681 0.00406759023666 0.124674739149 0.0108891475265 
10000 0.0382049107552 0.0019438290596 0.00306339025497 0.0881685619037 0.00692945035917 
20000 0.0477570772171 0.00323097705841 0.00447020530701 0.0631813842573 0.00518372312611 
50000 0.0649181103706 0.00486809968948 0.00676689386368 0.0404164986213 0.0028984824702 
100000 0.079106965065 0.0033868932724 0.00427652359009 0.029035127473 0.00213739545177 
200000 0.109758589268 0.00733563661575 0.00916745901108 0.0204167569292 0.00165053771607 
500000 0.183141908646 0.0107998466492 0.0079051399231 0.0131603904936 0.00083109517105 
1000000 0.273922567368 0.012449388504 0.0101254177094 0.00925779527631 0.000674677508429 


==> data/piecewise_linear_results_gmm.txt <==
n time_avg time_error_low time_error_high error_avg error_std
1000 0.0164355945587 0.0014257144928 0.00211520671844 0.267963846372 0.0185263216809 
2000 0.0215602374077 0.00119619131088 0.00126700639725 0.196355605316 0.0123454944514 
5000 0.0305240058899 0.00231694221497 0.00413497447968 0.125280927351 0.00927261440922 
10000 0.039269990921 0.00259596824646 0.0044565486908 0.0889723371296 0.00609270118835 
20000 0.0474142122269 0.00292220592499 0.0045498085022 0.0637386070018 0.00467589968606 
50000 0.0639319491386 0.00372291326523 0.00473400831223 0.0411856876864 0.003135179127 
100000 0.0798993754387 0.00430447340012 0.00509038686752 0.029425646314 0.00346160685999 
200000 0.111336159706 0.00744407176971 0.00612728595734 0.0212795043434 0.00173065321992 
500000 0.188763444424 0.0122764754295 0.00905628919601 0.0133014948703 0.00163955808384 
1000000 0.286083593369 0.0166045570374 0.00759056568146 0.00992766593518 0.000698685560661 

